Validating ChatGPT Facts through RDF Knowledge Graphs and Sentence Similarity

Since ChatGPT offers detailed responses without justifications, and erroneous facts even for popular persons, events and places, in this paper we present a novel pipeline that retrieves the response of ChatGPT in RDF and tries to validate the ChatGPT facts using one or more RDF Knowledge Graphs (KGs). To this end we leverage DBpedia and LODsyndesis (an aggregated Knowledge Graph that contains 2 billion triples from 400 RDF KGs of many domains) and short sentence embeddings, and introduce an algorithm that returns the more relevant triple(s) accompanied by their provenance and a confidence score. This enables the validation of ChatGPT responses and their enrichment with justifications and provenance. To evaluate this service (such services in general), we create an evaluation benchmark that includes 2,000 ChatGPT facts; specifically 1,000 facts for famous Greek Persons, 500 facts for popular Greek Places, and 500 facts for Events related to Greece. The facts were manually labelled (approximately 73% of ChatGPT facts were correct and 27% of facts were erroneous). The results are promising; indicatively for the whole benchmark, we managed to verify the 85.3% of the correct facts of ChatGPT and to find the correct answer for the 58% of the erroneous ChatGPT facts.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

Version 1.90   Journal ISSN updated

Version 1.89a  Added version info to .bst

Version 1.89   Bug fixes
	       Redesign of ACMCP
	       New positioning of badges
	       New journals: PACMMOD, TOPML

Version 1.88   New ISSNs
	       Documentation updates
	       New journal:  PACMNET

Version 1.87   CC license is allowed for non-acm documents and ACM Engage
	       documents only
	       New format acmcp for the cover page
	       New journals: JATS, ACMJCSS, TORS
	       Bug fixes

Version 1.86.  Empty country in affiliation now produces an error
               Bug fixes
	       New samples for acmengage

Version 1.85.  Bug fixes
	       Added support for Creative Commons licenses (requires
	       doclicense images)
	       New journals
	       New format acmengage for ACM Engage CSEdu course materials 

Version 1.84   Support for BibLaTeX rewritten (thanks to
	       Roberto Di Cosmo and Kartik Singhal)
	       Corrected German translation (thanks to Dirk Beyer)
	       New journals

Version 1.83   Support for multilanguage papers
	       ISSN changes for some journals

Version 1.82   Bug fixes.
	       New command \anon for anonymization of short strings.
	       Documentation update.

Version 1.81   Bug fixes
	       New bib field distinctURL to print URL even if doi is present.
	       Reworded samples

Version 1.80   New journals: DLT, FAC

Version 1.79   Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.78   Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.77   Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.76   Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.75   Omitted \country now produces error.
	       Added \AtBeginMaketitle

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations.  The absence of them produces a warning

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.63a   Moved TQUANT to TQC

Version 1.63	New journals: TQUANT, FACMP

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.52    Another rewording of licenses

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.49    New jorunal:  DTRAP

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.47    New journal: THRI

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.43    Bug fixes

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.41    Rearranged bib files
                Added new badges

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.39    Added \authornotemark commmand

Version 1.38    Increase default font size for SIGPLAN

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

Version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

Version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

Version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

Version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

Version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

Version 1.28    Bug fixes: natbib=false now behaves correctly.

Version 1.27    Bug fixes

Version 1.26    Bug fixes

Version 1.25    Updated PACMPL journal option.

Version 1.24    Added IMWUT journal option.

Version 1.23    Added PACM PL journal option.

Version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

Version 1.21    Bibliography changes: added arXiv, some cleanup

Version 1.20    Bug fixes, documentation updates

Version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

Version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.


Version 1.17    Formatting changes for margins and lists.  Bug fixes.

Version 1.16    Formatting changes for headers and footers.

Version 1.15    New structured affiliation command.
                New commands for acknowledgements.

Version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

Version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

Version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

Version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

Version 1.10    Bug fixes

Version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

Version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes


==> figures/withLODsyndesis.txt <==
#1 
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Adamantios_Korais> <http://dbpedia.org/ontology/birthDate> "1748-04-27"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Adamantios_Korais> <http://dbpedia.org/property/birthDate> 1748-04-27 <http://dbpedia.org/current> Same Triple



#2 
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Adamantios_Korais> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Smyrna> .
Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Adamantios_Korais> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Smyrna> <http://dbpedia.org/current> Same Triple



#3 
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Adamantios_Korais> <http://dbpedia.org/ontology/deathDate> "1833-04-06"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Adamantios_Korais> <http://dbpedia.org/property/deathDate> 1833-04-06 <http://dbpedia.org/current> Same Triple



#4 
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Adamantios_Korais> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Paris> .
Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Adamantios_Korais> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Paris> <http://dbpedia.org/current> Same Triple



#5 
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Adamantios_Korais> <http://dbpedia.org/ontology/field> <http://dbpedia.org/resource/Literature> .
Fact Checking Triple(s) and Provenance from LODsyndesis
0.45928735	http://dbpedia.org/property/mainInterests http://dbpedia.org/resource/Philology <http://dbpedia.org/current> Most Similar Triples
0.4428823	http://dbpedia.org/ontology/mainInterest http://dbpedia.org/resource/Philology <http://dbpedia.org/current> Most Similar Triples
0.4331438	http://www.wikidata.org/entity/P106c http://dbpedia.org/ontology/Writer <http://www.wikidata.org/> Most Similar Triples



http://dbpedia.org/resource/Adamantios_Korais
#6 
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Adamantios_Korais> <http://dbpedia.org/ontology/hasInfluenced> <http://dbpedia.org/resource/Vincenzo_Cornaro> .
Fact Checking Triple(s) and Provenance from LODsyndesis
0.4575074	http://dbpedia.org/ontology/influenced http://dbpedia.org/resource/Eleftherios_Venizelos <http://dbpedia.org/current> Most Similar Triples
0.44164622	http://dbpedia.org/ontology/influencedBy http://dbpedia.org/resource/Montesquieu <http://dbpedia.org/current> Most Similar Triples
0.42903352	http://dbpedia.org/property/influenced http://yago-knowledge.org/resource/Panagiotis_Kanellopoulos <http://dbpedia.org/> Most Similar Triples



#7  
Manual Label: Correct
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/Adamantios_Korais> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .
Fact Checking Triple(s) and Provenance from LODsyndesis
0.5353012 <http://dbpedia.org/resource/Adamantios_Korais> <http://dbpedia.org/ontology/nationality> <http://www.wikidata.org/entity/Q142> <http://www.wikidata.org/> Same Predicate - Different Object


http://dbpedia.org/resource/Adamantios_Korais
#8 
Manual Label: Erroneous
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/Adamantios_Korais> <http://dbpedia.org/ontology/notableWorks> <http://dbpedia.org/resource/Adelphoi> .
Fact Checking Triple(s) and Provenance from LODsyndesis
0.4940632	http://www.wikidata.org/entity/P735c "adhamandios" <http://viaf.org> Most Similar Triples
0.4295391	http://www.w3.org/2004/02/skos/core#altLabel "adhamandios korais (1748-1833)" <http://data.bnf.fr/> Most Similar Triples
0.3974411	http://schema.org/alternateName "adhamandios korais" <http://viaf.org> Most Similar Triples



http://dbpedia.org/resource/Adamantios_Korais
#9 
Manual Label: Erroneous
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/Adamantios_Korais> <http://dbpedia.org/ontology/notableWorks> <http://dbpedia.org/resource/The_Fundamental_Constitutions_of_Moder_Greece> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.5790237	http://yago-knowledge.org/resource/infobox/en/maininterests "[[political philosophy]], [[history]], [[freedom of religion]], [[greek language]], [[greek war of independence|greek independence]]" <http://yago-knowledge.org> Most Similar Triples
0.56880933	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/WikicatGreekPoliticalWriters <http://dbpedia.org/current> Most Similar Triples
0.54167897	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Greek_nationalists <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Adamantios_Korais
#10 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Adamantios_Korais> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Writer> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.9999998	http://www.wikidata.org/entity/P106c http://dbpedia.org/ontology/Writer <http://www.wikidata.org/> Most Similar Triples
0.695248	http://www.wikidata.org/entity/P106c http://dbpedia.org/ontology/Philosopher <http://www.wikidata.org/> Most Similar Triples
0.61138844	http://www.wikidata.org/entity/P106c http://dbpedia.org/ontology/Linguist <http://www.wikidata.org/> Most Similar Triples



#11 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Adamantios_Korais> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Adamantios_Korais> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> <http://dbpedia.org/current> Same Triple



#12 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aeschylus> <http://dbpedia.org/ontology/birthDate> "-0525"^^<http://www.w3.org/2001/XMLSchema#gYear> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Aeschylus> <http://dbpedia.org/ontology/birthDate> "-0525" <http://dbpedia.org/> Same Triple



#13 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aeschylus> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Eleusis> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Aeschylus> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Eleusis> <http://dbpedia.org/current> Same Triple



#14 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aeschylus> <http://dbpedia.org/ontology/deathDate> "-0456"^^<http://www.w3.org/2001/XMLSchema#gYear> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Aeschylus> <http://dbpedia.org/ontology/deathDate> "-0456" <http://dbpedia.org/> Same Triple



#15 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aeschylus> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Gela> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Aeschylus> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Gela> <http://dbpedia.org/current> Same Triple



#16 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aeschylus> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Playwright> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.80939955 <http://dbpedia.org/resource/Aeschylus> <http://dbpedia.org/property/occupation> Playwright and soldier <http://dbpedia.org/current> Same Predicate - Different Object
0.7116703 <http://dbpedia.org/resource/Aeschylus> <http://rdf.freebase.com/ns/people.person.profession> <http://dbpedia.org/resource/Playwright> <http://www.freebase.com> Same Object - Different Predicate
0.3811184 <http://dbpedia.org/resource/Aeschylus> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Aeschylus__PersonFunction__1> <http://dbpedia.org/current> Same Predicate - Different Object


#17 
Manual Label: Erroneous
ValidationStatus: Not Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aeschylus> <http://dbpedia.org/property/awards> <http://dbpedia.org/resource/Winner_of_the_city_Lenaia> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.28924468	http://dbpedia.org/property/writer http://dbpedia.org/resource/Oresteia <http://dbpedia.org/current> Most Similar Triples
0.27982855	http://dbpedia.org/ontology/author http://dbpedia.org/resource/Oresteia <http://dbpedia.org/current> Most Similar Triples
0.24974008	http://purl.org/dc/elements/1.1/title "eskili" <http://yago-knowledge.org> Most Similar Triples



http://dbpedia.org/resource/Aeschylus
#18 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aeschylus> <http://dbpedia.org/property/genre> <http://dbpedia.org/resource/Tragedy> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.7823877	http://www.wikidata.org/entity/P136 http://dbpedia.org/resource/Greek_tragedy <http://www.wikidata.org/> Most Similar Triples
0.6139214	http://purl.org/linguistics/gold/hypernym http://dbpedia.org/resource/Tragedian <http://dbpedia.org/current> Most Similar Triples
0.60343784	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Tragic_poets <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Aeschylus
#19 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aeschylus> <http://dbpedia.org/property/nationality> <http://dbpedia.org/resource/Ancient_Greece> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.7920796	http://dbpedia.org/property/ethnicity "greek" <http://dbpedia.org/> Most Similar Triples
0.7920796	http://yago-knowledge.org/resource/infobox/en/ethnicity "greek" <http://yago-knowledge.org> Most Similar Triples
0.6734561	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/Wikicat5th-centuryBCGreekPeople <http://dbpedia.org/current> Most Similar Triples



#20 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aeschylus> <http://dbpedia.org/property/plays> <http://dbpedia.org/resource/Prometheus_Bound> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.7518279 <http://dbpedia.org/resource/Aeschylus> <http://yago-knowledge.org/resource/created> <http://dbpedia.org/resource/Prometheus_Bound> <http://yago-knowledge.org> Same Object - Different Predicate
0.74810135 <http://dbpedia.org/resource/Aeschylus> <http://www.wikidata.org/entity/P170c> <http://dbpedia.org/resource/Prometheus_Bound> <http://viaf.org> Same Object - Different Predicate
0.7425169 <http://dbpedia.org/resource/Aeschylus> <http://dbpedia.org/ontology/author> <http://dbpedia.org/resource/Prometheus_Bound> <http://dbpedia.org/current> Same Object - Different Predicate


http://dbpedia.org/resource/Aeschylus
#21 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aeschylus> <http://dbpedia.org/property/works> <http://dbpedia.org/resource/The_Oresteia> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.7379278	http://dbpedia.org/ontology/author http://dbpedia.org/resource/Oresteia <http://dbpedia.org/current> Most Similar Triples
0.71293813	http://dbpedia.org/property/writer http://dbpedia.org/resource/Oresteia <http://dbpedia.org/current> Most Similar Triples
0.6420392	http://dbpedia.org/ontology/author http://dbpedia.org/resource/Oresteia__The_Eumenides__1 <http://dbpedia.org/current> Most Similar Triples



#22 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aeschylus> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Aeschylus> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> <http://dbpedia.org/current> Same Triple



#23 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Alexander_the_Great> <http://dbpedia.org/ontology/birthDate> "-356-07-20"^^<http://www.w3.org/2001/XMLSchema#date> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.8881148 <http://dbpedia.org/resource/Alexander_the_Great> <http://dbpedia.org/ontology/birthDate> "0356-07-20" <http://dbpedia.org/> Same Predicate - Different Object
0.86027974 <http://dbpedia.org/resource/Alexander_the_Great> <http://dbpedia.org/ontology/birthDate> "-356" <http://viaf.org> Same Predicate - Different Object


#24 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Alexander_the_Great> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Pella> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Alexander_the_Great> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Pella> <http://dbpedia.org/current> Same Triple



#25 
Manual Label: Erroneous
ValidationStatus: Not Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Alexander_the_Great> <http://dbpedia.org/ontology/deathDate> "-323-06-10"^^<http://www.w3.org/2001/XMLSchema#date> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.9185766 <http://dbpedia.org/resource/Alexander_the_Great> <http://dbpedia.org/ontology/deathDate> "-323" <http://viaf.org> Same Predicate - Different Object
0.87720966 <http://dbpedia.org/resource/Alexander_the_Great> <http://dbpedia.org/ontology/deathDate> "-0324-06-10" <http://www.wikidata.org/> Same Predicate - Different Object
0.86149377 <http://dbpedia.org/resource/Alexander_the_Great> <http://dbpedia.org/property/deathDate> --06-11 <http://dbpedia.org/current> Same Predicate - Different Object


#26 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Alexander_the_Great> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Babylon> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Alexander_the_Great> <http://dbpedia.org/property/deathPlace> <http://dbpedia.org/resource/Babylon> <http://dbpedia.org/current> Same Triple



#27 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Alexander_the_Great> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Ancient_Greece> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.6975294 <http://dbpedia.org/resource/Alexander_the_Great> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Macedonia_(ancient_kingdom)> <http://www.wikidata.org/> Same Predicate - Different Object


#28 
Manual Label: Erroneous
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Alexander_the_Great> <http://dbpedia.org/ontology/notableWork> <http://dbpedia.org/resource/Anabasis_of_Alexander> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.398909 <http://dbpedia.org/resource/Alexander_the_Great> <http://dbpedia.org/ontology/notableWork> <http://dbpedia.org/resource/Roger_Peyrefitte> <http://dbpedia.org/current> Same Predicate - Different Object


#29 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Alexander_the_Great> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/King> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.5021883 <http://dbpedia.org/resource/Alexander_the_Great> <http://purl.org/linguistics/gold/hypernym> <http://dbpedia.org/resource/King> <http://dbpedia.org/current> Same Object - Different Predicate


#30 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Alexander_the_Great> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Military_Commander> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.64860547	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/MilitaryOfficer110317007 <http://dbpedia.org/current> Most Similar Triples
0.6281617	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/CommissionedMilitaryOfficer109943239 <http://dbpedia.org/current> Most Similar Triples
0.60430497	http://purl.org/dc/elements/1.1/description "greek military commander" <http://dbpedia.org/> Most Similar Triples



#31 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Alexander_the_Great> <http://dbpedia.org/ontology/subject> <http://dbpedia.org/resource/Alexandria> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.68651915 <http://dbpedia.org/resource/Alexander_the_Great> <http://dbpedia.org/property/markDescription> <http://dbpedia.org/resource/Alexandria> <http://dbpedia.org/current> Same Object - Different Predicate
0.605917 <http://dbpedia.org/resource/Alexander_the_Great> <http://dbpedia.org/property/establishedDate> <http://dbpedia.org/resource/Alexandria> <http://dbpedia.org/current> Same Object - Different Predicate


#32 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Alexander_the_Great> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Alexander_the_Great> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> <http://dbpedia.org/current> Same Triple



#33 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Alexandros_Papadiamantis> <http://dbpedia.org/ontology/birthDate> "1851-03-04"^^<http://www.w3.org/2001/XMLSchema#date> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Alexandros_Papadiamantis> <http://dbpedia.org/ontology/birthDate> "1851-03-04" <http://viaf.org>,<http://dbpedia.org/>,<http://www.wikidata.org/> Same Triple



#34 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Alexandros_Papadiamantis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Skiathos> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Alexandros_Papadiamantis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Skiathos> <http://dbpedia.org/> Same Triple



#35 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Alexandros_Papadiamantis> <http://dbpedia.org/ontology/deathDate> "1911-01-03"^^<http://www.w3.org/2001/XMLSchema#date> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Alexandros_Papadiamantis> <http://dbpedia.org/ontology/deathDate> "1911-01-03" <http://viaf.org>,<http://dbpedia.org/>,<http://www.wikidata.org/> Same Triple



#36 
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Alexandros_Papadiamantis> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.6591109 <http://dbpedia.org/resource/Alexandros_Papadiamantis> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Skiathos> <http://dbpedia.org/> Same Predicate - Different Object


#37 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Alexandros_Papadiamantis> <http://dbpedia.org/ontology/genre> <http://dbpedia.org/resource/Novel> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.47777623 <http://dbpedia.org/resource/Alexandros_Papadiamantis> <http://rdf.freebase.com/ns/people.person.profession> <http://dbpedia.org/resource/Novelist> <http://www.freebase.com> Most Similar Triple
0.16244894 <http://dbpedia.org/resource/Novelist> <http://rdf.freebase.com/ns/people.profession.people_with_this_profession*> <http://dbpedia.org/resource/Alexandros_Papadiamantis> <http://www.freebase.com> Most Similar Triple


#38 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Alexandros_Papadiamantis> <http://dbpedia.org/ontology/genre> <http://dbpedia.org/resource/Short_story> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.6316079	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:19th-century_short_story_writers <http://dbpedia.org/current> Most Similar Triples
0.5856565	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Greek_male_short_story_writers <http://dbpedia.org/current> Most Similar Triples
0.5721159	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Greek_short_story_writers <http://dbpedia.org/current> Most Similar Triples



#39 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Alexandros_Papadiamantis> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Alexandros_Papadiamantis> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://www.wikidata.org/> Same Triple



http://dbpedia.org/resource/Alexandros_Papadiamantis
#40 
Manual Label: Correct
ValidationStatus: Not Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Alexandros_Papadiamantis> <http://dbpedia.org/ontology/notableWork> <http://dbpedia.org/resource/The_Murderess> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.44662058	http://www.wikidata.org/entity/P106c http://dbpedia.org/ontology/Writer <http://www.wikidata.org/> Most Similar Triples
0.39692304	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:19th-century_male_writers <http://dbpedia.org/current> Most Similar Triples
0.3952282	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:1911_deaths <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Alexandros_Papadiamantis
#41 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Alexandros_Papadiamantis> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Journalist> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.8099256	http://www.wikidata.org/entity/P106c http://dbpedia.org/ontology/Writer <http://www.wikidata.org/> Most Similar Triples
0.58067155	http://www.wikidata.org/entity/P106c http://www.wikidata.org/entity/Q1930187 <http://www.wikidata.org/> Most Similar Triples
0.4491924	http://www.wikidata.org/entity/P106c http://d-nb.info/gnd/4061414-1 <http://www.wikidata.org/> Most Similar Triples



http://dbpedia.org/resource/Alexandros_Papadiamantis
#42 
Manual Label: Erroneous
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/Alexandros_Papadiamantis> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Lawyer> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.64874136	http://www.wikidata.org/entity/P106c http://dbpedia.org/ontology/Writer <http://www.wikidata.org/> Most Similar Triples
0.5622338	http://www.wikidata.org/entity/P106c http://www.wikidata.org/entity/Q1930187 <http://www.wikidata.org/> Most Similar Triples
0.4203993	http://www.wikidata.org/entity/P106c http://d-nb.info/gnd/4061414-1 <http://www.wikidata.org/> Most Similar Triples



http://dbpedia.org/resource/Alexandros_Papadiamantis
#43 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Alexandros_Papadiamantis> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Writer> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.9999998	http://www.wikidata.org/entity/P106c http://dbpedia.org/ontology/Writer <http://www.wikidata.org/> Most Similar Triples
0.60161674	http://www.wikidata.org/entity/P106c http://www.wikidata.org/entity/Q1930187 <http://www.wikidata.org/> Most Similar Triples
0.56101495	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/Novelist110363573 <http://dbpedia.org/current> Most Similar Triples



#44 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Alexandros_Papadiamantis> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Writer> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.6264949 <http://dbpedia.org/resource/Alexandros_Papadiamantis> <http://www.w3.org/2006/vcard/ns#type> <http://yago-knowledge.org/resource/wikicat_Writers> <http://yago-knowledge.org> Same Predicate - Different Object
0.5902924 <http://dbpedia.org/resource/Alexandros_Papadiamantis> <http://www.wikidata.org/entity/P106c> <http://dbpedia.org/ontology/Writer> <http://www.wikidata.org/> Same Object - Different Predicate
0.568643 <http://dbpedia.org/resource/Alexandros_Papadiamantis> <http://www.w3.org/2006/vcard/ns#type> <http://yago-knowledge.org/resource/wordnet_writer_110794014> <http://yago-knowledge.org> Same Predicate - Different Object


#45 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Alexandros_Papadiamantis> <http://www.w3.org/2000/01/rdf-schema#label> "Alexandros Papadiamantis"@en .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Alexandros_Papadiamantis> <http://www.w3.org/2000/01/rdf-schema#label> "Alexandros Papadiamantis"@en <http://dbpedia.org/current> Same Triple



#46 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aliki_Vougiouklaki> <http://dbpedia.org/ontology/birthDate> "20 July 1934"^^<http://www.w3.org/2001/XMLSchema#date> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.9869498 <http://dbpedia.org/resource/Aliki_Vougiouklaki> <http://yago-knowledge.org/resource/infobox/en/birthdate> "20 july 1934" <http://yago-knowledge.org> Same Object - Different Predicate
0.8915662 <http://dbpedia.org/resource/Aliki_Vougiouklaki> <http://dbpedia.org/property/birthDate> 1934-07-20 <http://dbpedia.org/current> Same Predicate - Different Object


#47 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aliki_Vougiouklaki> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Athens> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Aliki_Vougiouklaki> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Athens> <http://dbpedia.org/> Same Triple



#48 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aliki_Vougiouklaki> <http://dbpedia.org/ontology/deathDate> "23 July 1996"^^<http://www.w3.org/2001/XMLSchema#date> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.9572786 <http://dbpedia.org/resource/Aliki_Vougiouklaki> <http://dbpedia.org/property/deathDate> 1996-07-23 <http://dbpedia.org/current> Same Predicate - Different Object


#49 
Manual Label: Correct
ValidationStatus: Validated

  ChatGPT Triple: <http://dbpedia.org/resource/Aliki_Vougiouklaki> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Aliki_Vougiouklaki> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> <http://dbpedia.org/> Same Triple



#50 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aliki_Vougiouklaki> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Aliki_Vougiouklaki> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://www.wikidata.org/> Same Triple



#51 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aliki_Vougiouklaki> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Actor> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.76442075 <http://dbpedia.org/resource/Aliki_Vougiouklaki> <http://dbpedia.org/property/occupation> Actress <http://dbpedia.org/current> Same Predicate - Different Object
0.708966 <http://dbpedia.org/resource/Aliki_Vougiouklaki> <http://dbpedia.org/property/occupation> "film and stage actress; singer" <http://dbpedia.org/> Same Predicate - Different Object
0.6860503 <http://dbpedia.org/resource/Aliki_Vougiouklaki> <http://dbpedia.org/property/occupation>  <http://dbpedia.org/current> Same Predicate - Different Object


#52 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aliki_Vougiouklaki> <http://dbpedia.org/ontology/spouse> <http://dbpedia.org/resource/Dimitris_Papamichael> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Aliki_Vougiouklaki> <http://dbpedia.org/ontology/spouse> <http://dbpedia.org/resource/Dimitris_Papamichael> <http://dbpedia.org/current> Same Triple



#53 
Manual Label: Erroneous
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aliki_Vougiouklaki> <http://dbpedia.org/ontology/starring> <http://dbpedia.org/resource/Itan_enas_isyhos_ypopsifios> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.5693259 <http://dbpedia.org/resource/Aliki_Vougiouklaki> <http://dbpedia.org/property/starring> <http://dbpedia.org/resource/I_Soferina> <http://dbpedia.org/current> Same Predicate - Different Object
0.5271813 <http://dbpedia.org/resource/Aliki_Vougiouklaki> <http://dbpedia.org/property/starring> <http://dbpedia.org/resource/To_pontikaki> <http://dbpedia.org/current> Same Predicate - Different Object
0.48146662 <http://dbpedia.org/resource/Aliki_Vougiouklaki> <http://dbpedia.org/property/starring> <http://dbpedia.org/resource/Madalena_(film)> <http://dbpedia.org/current> Same Predicate - Different Object


#54 
Manual Label: Erroneous
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aliki_Vougiouklaki> <http://dbpedia.org/ontology/starring> <http://dbpedia.org/resource/Pame_parko> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.659127 <http://dbpedia.org/resource/Aliki_Vougiouklaki> <http://dbpedia.org/property/starring> <http://dbpedia.org/resource/To_pontikaki> <http://dbpedia.org/current> Same Predicate - Different Object
0.61638063 <http://dbpedia.org/resource/Aliki_Vougiouklaki> <http://dbpedia.org/property/starring> <http://dbpedia.org/resource/Astero> <http://dbpedia.org/current> Same Predicate - Different Object
0.56238824 <http://dbpedia.org/resource/Aliki_Vougiouklaki> <http://dbpedia.org/property/starring> <http://dbpedia.org/resource/I_Soferina> <http://dbpedia.org/current> Same Predicate - Different Object


#55 
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Aliki_Vougiouklaki> <http://dbpedia.org/ontology/starring> <http://dbpedia.org/resource/To_koritsi_me_ta_kallikantzaroi> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.6025977 <http://dbpedia.org/resource/Aliki_Vougiouklaki> <http://dbpedia.org/property/starring> <http://dbpedia.org/resource/To_pontikaki> <http://dbpedia.org/current> Same Predicate - Different Object
0.5300196 <http://dbpedia.org/resource/Aliki_Vougiouklaki> <http://dbpedia.org/property/starring> <http://dbpedia.org/resource/Dancing_the_Sirtaki> <http://dbpedia.org/current> Same Predicate - Different Object
0.48929882 <http://dbpedia.org/resource/Aliki_Vougiouklaki> <http://dbpedia.org/property/starring> <http://dbpedia.org/resource/Madalena_(film)> <http://dbpedia.org/current> Same Predicate - Different Object


#56 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aliki_Vougiouklaki> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Actor> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.6956911 <http://dbpedia.org/resource/Aliki_Vougiouklaki> <http://www.wikidata.org/entity/P106c> <http://dbpedia.org/ontology/Actor> <http://www.wikidata.org/> Same Object - Different Predicate
0.6517561 <http://dbpedia.org/resource/Aliki_Vougiouklaki> <http://www.w3.org/2006/vcard/ns#type> <http://rdf.freebase.com/ns/film.actor> <http://www.freebase.com> Same Predicate - Different Object
0.6517148 <http://dbpedia.org/resource/Aliki_Vougiouklaki> <http://www.w3.org/2006/vcard/ns#type> <http://yago-knowledge.org/resource/wikicat_Actors> <http://yago-knowledge.org> Same Predicate - Different Object


#57 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Andreas_Papandreou> <http://dbpedia.org/ontology/birthDate> "1919-02-05"^^<http://www.w3.org/2001/XMLSchema#date> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Andreas_Papandreou> <http://dbpedia.org/property/birthDate> 1919-02-05 <http://dbpedia.org/current> Same Triple



#58 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Andreas_Papandreou> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Chios> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Andreas_Papandreou> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Chios> <http://dbpedia.org/current> Same Triple



#59 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Andreas_Papandreou> <http://dbpedia.org/ontology/child> <http://dbpedia.org/resource/George_Papandreou> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Andreas_Papandreou> <http://dbpedia.org/ontology/child> <http://dbpedia.org/resource/George_Papandreou> <http://dbpedia.org/current> Same Triple



#60 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Andreas_Papandreou> <http://dbpedia.org/ontology/deathDate> "1996-06-23"^^<http://www.w3.org/2001/XMLSchema#date> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Andreas_Papandreou> <http://dbpedia.org/property/deathDate> 1996-06-23 <http://dbpedia.org/current> Same Triple



#61 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Andreas_Papandreou> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Andreas_Papandreou> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> <http://dbpedia.org/current> Same Triple



#62 
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Andreas_Papandreou> <http://dbpedia.org/ontology/education> <http://dbpedia.org/resource/University_of_Michigan> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.57163656	http://dbpedia.org/property/almaMater http://dbpedia.org/resource/National_and_Kapodistrian_University_of_Athens <http://dbpedia.org/current> Most Similar Triples
0.57163656	http://dbpedia.org/ontology/almaMater http://dbpedia.org/resource/National_and_Kapodistrian_University_of_Athens <http://dbpedia.org/current> Most Similar Triples
0.56557703	http://dbpedia.org/ontology/almaMater http://dbpedia.org/resource/Harvard_University <http://dbpedia.org/current> Most Similar Triples



#63 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Andreas_Papandreou> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Andreas_Papandreou> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://www.wikidata.org/> Same Triple



http://dbpedia.org/resource/Andreas_Papandreou
#64 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Andreas_Papandreou> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Politician> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	http://www.wikidata.org/entity/P106c http://dbpedia.org/ontology/Politician <http://www.wikidata.org/> Most Similar Triples
0.8396728	http://dbpedia.org/property/profession "politician" <http://dbpedia.org/> Most Similar Triples
0.8396728	http://govwild.org/ontology/profession "politician" <http://govwild.org/id/> Most Similar Triples



#65 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Andreas_Papandreou> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Professor> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.63250685 <http://dbpedia.org/resource/Andreas_Papandreou> <http://rdf.freebase.com/ns/people.person.profession> <http://dbpedia.org/resource/Professor> <http://www.freebase.com> Same Object - Different Predicate


#66 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Andreas_Papandreou> <http://dbpedia.org/ontology/party> <http://dbpedia.org/resource/Panhellenic_Socialist_Movement> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Andreas_Papandreou> <http://dbpedia.org/ontology/party> <http://dbpedia.org/resource/Panhellenic_Socialist_Movement> <http://dbpedia.org/current> Same Triple



#67 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Andreas_Papandreou> <http://dbpedia.org/ontology/spouse> <http://dbpedia.org/resource/Dimitra_Liani> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Andreas_Papandreou> <http://dbpedia.org/ontology/spouse> <http://dbpedia.org/resource/Dimitra_Liani> <http://dbpedia.org/current> Same Triple



#68 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Andreas_Papandreou> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Andreas_Papandreou> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> <http://dbpedia.org/current> Same Triple



#69 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Archimedes> <http://dbpedia.org/ontology/birthDate> "-0287"^^<http://www.w3.org/2001/XMLSchema#gYear> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Archimedes> <http://dbpedia.org/ontology/birthDate> "-0287" <http://dbpedia.org/> Same Triple



#70 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Archimedes> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Syracuse,_Sicily> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Archimedes> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Syracuse,_Sicily> <http://dbpedia.org/> Same Triple



#71 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Archimedes> <http://dbpedia.org/ontology/deathDate> "-0212"^^<http://www.w3.org/2001/XMLSchema#gYear> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Archimedes> <http://dbpedia.org/ontology/deathDate> "-0212" <http://dbpedia.org/> Same Triple



#72 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Archimedes> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Syracuse,_Sicily> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Archimedes> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Syracuse,_Sicily> <http://dbpedia.org/> Same Triple



#73 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Archimedes> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Mathematician> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0000001 <http://dbpedia.org/resource/Archimedes> <http://www.wikidata.org/entity/P106c> <http://dbpedia.org/resource/Mathematician> <http://www.wikidata.org/> Same Triple

#74 
Manual Label: Erroneous
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/Archimedes> <http://dbpedia.org/property/awards> <http://dbpedia.org/resource/Prize_of_Mathematics_and_Mechanics> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.47642112	http://purl.org/dc/elements/1.1/description "ancient greek mathematician, physicist and engineer" <http://dbpedia.org/> Most Similar Triples
0.4745791	http://schema.org/description "greek mathematician, physicist, engineer, inventor, and astronomer" <http://www.wikidata.org/> Most Similar Triples
0.46879315	http://dbpedia.org/property/shortDescription "ancient greek mathematician, physicist and engineer" <http://dbpedia.org/> Most Similar Triples



#75 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Archimedes> <http://dbpedia.org/property/fields> <http://dbpedia.org/resource/Mathematics> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.9744782 <http://dbpedia.org/resource/Archimedes> <http://dbpedia.org/property/field> <http://dbpedia.org/resource/Mathematics> <http://dbpedia.org/current> Same Object - Different Predicate
0.45496327 <http://dbpedia.org/resource/Archimedes> <http://dbpedia.org/ontology/academicDiscipline> <http://dbpedia.org/resource/Mathematics> <http://dbpedia.org/current> Same Object - Different Predicate


http://dbpedia.org/resource/Archimedes
#76 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Archimedes> <http://dbpedia.org/property/nationality> <http://dbpedia.org/resource/Ancient_Greece> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.632862	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/Wikicat3rd-centuryBCGreekPeople <http://dbpedia.org/current> Most Similar Triples
0.62505585	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:3rd-century_BC_Greek_people <http://dbpedia.org/current> Most Similar Triples
0.61490023	http://www.wikidata.org/entity/P31c http://yago-knowledge.org/resource/wikicat_3rd-century_BC_Greek_people <http://yago-knowledge.org> Most Similar Triples



#77 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Archimedes> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Archimedes> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> <http://dbpedia.org/current> Same Triple



#78 
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Aristophanes> <http://dbpedia.org/ontology/birthDate> "-0455"^^<http://www.w3.org/2001/XMLSchema#gYear> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.9604751 <http://dbpedia.org/resource/Aristophanes> <http://dbpedia.org/ontology/birthDate> "-0446" <http://dbpedia.org/> Same Predicate - Different Object
0.7150451 <http://dbpedia.org/resource/Aristophanes> <http://dbpedia.org/ontology/birthDate> "445" <http://viaf.org> Same Predicate - Different Object
0.68175066 <http://dbpedia.org/resource/Aristophanes> <http://dbpedia.org/property/birthDate> c. 446 BC <http://dbpedia.org/current> Same Predicate - Different Object


#79 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aristophanes> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Athens> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0000001 <http://dbpedia.org/resource/Aristophanes> <http://schema.org/birthPlace> <http://dbpedia.org/resource/Athens> <http://www.wikidata.org/> Same Triple


#80 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aristophanes> <http://dbpedia.org/ontology/deathDate> "-0385"^^<http://www.w3.org/2001/XMLSchema#gYear> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.9454248 <http://dbpedia.org/resource/Aristophanes> <http://dbpedia.org/ontology/deathDate> "-0386" <http://dbpedia.org/>,<http://www.wikidata.org/> Same Predicate - Different Object
0.8188114 <http://dbpedia.org/resource/Aristophanes> <http://rdf.freebase.com/ns/people.deceased_person.date_of_death> "-0385" <http://www.freebase.com> Same Object - Different Predicate
0.7971627 <http://dbpedia.org/resource/Aristophanes> <http://dbpedia.org/ontology/deathDate> "-385" <http://viaf.org> Same Predicate - Different Object


#81 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aristophanes> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.92182374 <http://dbpedia.org/resource/Aristophanes> <http://www.wikidata.org/entity/P20c> <http://dbpedia.org/resource/Athens> <http://www.wikidata.org/> Same Object - Different Predicate
0.7803757 <http://dbpedia.org/resource/Aristophanes> <http://dbpedia.org/property/deathPlace> Delphi, Greece <http://dbpedia.org/current> Same Predicate - Different Object
0.7149049 <http://dbpedia.org/resource/Aristophanes> <http://schema.org/birthPlace> <http://dbpedia.org/resource/Athens> <http://www.wikidata.org/> Same Object - Different Predicate


#82 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aristophanes> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Playwright> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.805615 <http://dbpedia.org/resource/Aristophanes> <http://dbpedia.org/ontology/knownFor> <http://dbpedia.org/resource/Playwright> <http://dbpedia.org/current> Same Object - Different Predicate
0.7116703 <http://dbpedia.org/resource/Aristophanes> <http://rdf.freebase.com/ns/people.person.profession> <http://dbpedia.org/resource/Playwright> <http://www.freebase.com> Same Object - Different Predicate
0.67028874 <http://dbpedia.org/resource/Aristophanes> <http://purl.org/linguistics/gold/hypernym> <http://dbpedia.org/resource/Playwright> <http://dbpedia.org/current> Same Object - Different Predicate


#83 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aristophanes> <http://dbpedia.org/property/genre> <http://dbpedia.org/resource/Comedy> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0000001 <http://dbpedia.org/resource/Aristophanes> <http://www.wikidata.org/entity/P136> <http://dbpedia.org/resource/Comedy> <http://www.wikidata.org/> Same Triple


#84 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aristophanes> <http://dbpedia.org/property/notableWorks> <http://dbpedia.org/resource/Lysistrata> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.9800184 <http://dbpedia.org/resource/Aristophanes> <http://www.wikidata.org/entity/P800c> <http://dbpedia.org/resource/Lysistrata> <http://www.wikidata.org/> Same Object - Different Predicate
0.873458 <http://dbpedia.org/resource/Aristophanes> <http://rdf.freebase.com/ns/book.author.works_written> <http://dbpedia.org/resource/Lysistrata> <http://www.freebase.com> Same Object - Different Predicate
0.86241245 <http://dbpedia.org/resource/Aristophanes> <http://dbpedia.org/ontology/author> <http://dbpedia.org/resource/Lysistrata> <http://dbpedia.org/current> Same Object - Different Predicate


#85 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aristophanes> <http://dbpedia.org/property/notableWorks> <http://dbpedia.org/resource/The_Birds_(play)> . 

Fact Checking Triple(s) and Provenance from LODsyndesis
0.9916236 <http://dbpedia.org/resource/Aristophanes> <http://www.wikidata.org/entity/P800c> <http://dbpedia.org/resource/The_Birds_(play)> <http://www.wikidata.org/> Same Object - Different Predicate
0.9349277 <http://dbpedia.org/resource/Aristophanes> <http://dbpedia.org/ontology/author> <http://dbpedia.org/resource/The_Birds_(play)> <http://dbpedia.org/current> Same Object - Different Predicate
0.8928989 <http://dbpedia.org/resource/Aristophanes> <http://dbpedia.org/property/writer> <http://dbpedia.org/resource/The_Birds_(play)> <http://dbpedia.org/current> Same Object - Different Predicate


#86 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aristophanes> <http://dbpedia.org/property/notableWorks> <http://dbpedia.org/resource/The_Frogs> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.98800135 <http://dbpedia.org/resource/Aristophanes> <http://www.wikidata.org/entity/P800c> <http://dbpedia.org/resource/The_Frogs> <http://www.wikidata.org/> Same Object - Different Predicate
0.90345365 <http://dbpedia.org/resource/Aristophanes> <http://dbpedia.org/ontology/author> <http://dbpedia.org/resource/The_Frogs> <http://dbpedia.org/current> Same Object - Different Predicate
0.83375573 <http://dbpedia.org/resource/Aristophanes> <http://rdf.freebase.com/ns/book.author.works_written> <http://dbpedia.org/resource/The_Frogs> <http://www.freebase.com> Same Object - Different Predicate


#87 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aristophanes> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Aristophanes> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> <http://dbpedia.org/current> Same Triple



#88 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aristotle> <http://dbpedia.org/ontology/birthDate> "-0384"^^<http://www.w3.org/2001/XMLSchema#integer> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Aristotle> <http://dbpedia.org/ontology/birthDate> "-0384" <http://dbpedia.org/>,<http://www.wikidata.org/> Same Triple



#89 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aristotle> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Stagira> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Aristotle> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Stagira_(ancient_city)> <http://dbpedia.org/> Same Triple



#90 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aristotle> <http://dbpedia.org/ontology/deathDate> "-0322"^^<http://www.w3.org/2001/XMLSchema#integer> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Aristotle> <http://dbpedia.org/ontology/deathDate> "-0322" <http://dbpedia.org/>,<http://www.wikidata.org/> Same Triple



#91 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aristotle> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Chalcis> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Aristotle> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Chalcis> <http://dbpedia.org/> Same Triple



#92 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aristotle> <http://dbpedia.org/ontology/education> <http://dbpedia.org/resource/Plato> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.8643148 <http://dbpedia.org/resource/Aristotle> <http://www.wikidata.org/entity/P1066c> <http://dbpedia.org/resource/Plato> <http://www.wikidata.org/> Same Object - Different Predicate
0.7262691 <http://dbpedia.org/resource/Aristotle> <http://dbpedia.org/property/influences> <http://dbpedia.org/resource/Plato> <http://dbpedia.org/> Same Object - Different Predicate
0.686772 <http://dbpedia.org/resource/Aristotle> <http://dbpedia.org/ontology/influencedBy> <http://dbpedia.org/resource/Plato> <http://dbpedia.org/current> Same Object - Different Predicate


#93 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aristotle> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/René_Descartes> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.9833342 <http://dbpedia.org/resource/Aristotle> <http://dbpedia.org/ontology/influencedBy> <http://dbpedia.org/resource/René_Descartes> <http://dbpedia.org/current> Same Object - Different Predicate
0.9709815 <http://dbpedia.org/resource/Aristotle> <http://dbpedia.org/property/influences> <http://dbpedia.org/resource/René_Descartes> <http://dbpedia.org/current> Same Object - Different Predicate


#94 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aristotle> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/Thomas_Aquinas> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.98759305 <http://dbpedia.org/resource/Aristotle> <http://purl.org/vocab/relationship/influencedBy> <http://dbpedia.org/resource/Thomas_Aquinas> <http://www.wikidata.org/> Same Object - Different Predicate
0.9780264 <http://dbpedia.org/resource/Aristotle> <http://yago-knowledge.org/resource/influences> <http://dbpedia.org/resource/Thomas_Aquinas> <http://yago-knowledge.org> Same Object - Different Predicate
0.8565947 <http://dbpedia.org/resource/Aristotle> <http://rdf.freebase.com/ns/influence.influence_node.influenced> <http://dbpedia.org/resource/Thomas_Aquinas> <http://www.freebase.com> Same Object - Different Predicate


#95 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aristotle> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Ancient_Greece> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.8454767 <http://dbpedia.org/resource/Aristotle> <http://dbpedia.org/property/nationality> <http://dbpedia.org/resource/Greeks> <http://dbpedia.org/> Same Predicate - Different Object


#96 
Manual Label: Correct
ValidationStatus: Not Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aristotle> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Teacher> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.6938536	http://www.wikidata.org/entity/P106c http://dbpedia.org/ontology/Writer <http://www.wikidata.org/> Most Similar Triples
0.62604606	http://www.wikidata.org/entity/P106c http://dbpedia.org/ontology/Philosopher <http://www.wikidata.org/> Most Similar Triples
0.6222304	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://umbel.org/umbel/rc/PersonWithOccupation <http://dbpedia.org/current> Most Similar Triples



#97 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aristotle> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Philosopher> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Aristotle> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Philosopher> <http://dbpedia.org/current> Same Triple



#98 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aristotle> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Scientist> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.5120587 <http://dbpedia.org/resource/Aristotle> <http://www.w3.org/2006/vcard/ns#type> <http://yago-knowledge.org/resource/wikicat_Ancient_Greek_physicists> <http://yago-knowledge.org> Same Predicate - Different Object
0.49256444 <http://dbpedia.org/resource/Aristotle> <http://www.w3.org/2006/vcard/ns#type> <http://yago-knowledge.org/resource/wikicat_Ancient_Greek_biologists> <http://yago-knowledge.org> Same Predicate - Different Object
0.46825957 <http://dbpedia.org/resource/Aristotle> <http://www.w3.org/2006/vcard/ns#type> <http://dbpedia.org/ontology/Philosopher> <http://dbpedia.org/> Same Predicate - Different Object


#99 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aristotle> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Writer> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.5902924 <http://dbpedia.org/resource/Aristotle> <http://www.wikidata.org/entity/P106c> <http://dbpedia.org/ontology/Writer> <http://www.wikidata.org/> Same Object - Different Predicate
0.5339221 <http://dbpedia.org/resource/Aristotle> <http://www.w3.org/2006/vcard/ns#type> <http://rdf.freebase.com/ns/book.author> <http://www.freebase.com> Same Predicate - Different Object
0.49421126 <http://dbpedia.org/resource/Aristotle> <http://www.w3.org/2006/vcard/ns#type> <http://yago-knowledge.org/resource/wikicat_4th-century_BC_writers> <http://yago-knowledge.org> Same Predicate - Different Object


#100 
Manual Label: Correct
ValidationStatus: Validated

  ChatGPT Triple: <http://dbpedia.org/resource/Aristotle_Onassis> <http://dbpedia.org/ontology/birthDate> "1906-01-20"^^<http://www.w3.org/2001/XMLSchema#date> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Aristotle_Onassis> <http://dbpedia.org/property/birthDate> 1906-01-20 <http://dbpedia.org/current> Same Triple



#101 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aristotle_Onassis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Smirni,_Greece> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.75948226 <http://dbpedia.org/resource/Aristotle_Onassis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Smyrna> <http://dbpedia.org/> Same Predicate - Different Object
0.6797189 <http://dbpedia.org/resource/Aristotle_Onassis> <http://dbpedia.org/property/birthPlace>  <http://dbpedia.org/current> Same Predicate - Different Object
0.6195108 <http://dbpedia.org/resource/Aristotle_Onassis> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Izmir> <http://dbpedia.org/current> Same Predicate - Different Object


#102 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aristotle_Onassis> <http://dbpedia.org/ontology/child> <http://dbpedia.org/resource/Alexander_Onassis> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Aristotle_Onassis> <http://dbpedia.org/ontology/child> <http://dbpedia.org/resource/Alexander_Onassis> <http://dbpedia.org/current> Same Triple



#103 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aristotle_Onassis> <http://dbpedia.org/ontology/child> <http://dbpedia.org/resource/Christina_Onassis> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Aristotle_Onassis> <http://dbpedia.org/ontology/child> <http://dbpedia.org/resource/Christina_Onassis> <http://dbpedia.org/current> Same Triple



#104 
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Aristotle_Onassis> <http://dbpedia.org/ontology/child> <http://dbpedia.org/resource/Thierry_Roussel> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.54371494 <http://dbpedia.org/resource/Aristotle_Onassis> <http://dbpedia.org/ontology/child> <http://dbpedia.org/resource/Alexander_Onassis> <http://dbpedia.org/current> Same Predicate - Different Object
0.50213563 <http://dbpedia.org/resource/Aristotle_Onassis> <http://dbpedia.org/ontology/child> <http://dbpedia.org/resource/Christina_Onassis> <http://dbpedia.org/current> Same Predicate - Different Object


#105 
Manual Label: Correct
ValidationStatus: Validated

  ChatGPT Triple: <http://dbpedia.org/resource/Aristotle_Onassis> <http://dbpedia.org/ontology/deathDate> "1975-03-15"^^<http://www.w3.org/2001/XMLSchema#date> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Aristotle_Onassis> <http://dbpedia.org/property/deathDate> 1975-03-15 <http://dbpedia.org/current> Same Triple



#106 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aristotle_Onassis> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Neuilly-sur-Seine> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Aristotle_Onassis> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Neuilly-sur-Seine> <http://dbpedia.org/current> Same Triple



#107 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aristotle_Onassis> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Aristotle_Onassis> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://www.wikidata.org/> Same Triple



#108 
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Aristotle_Onassis> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Aviator> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.5793538 <http://dbpedia.org/resource/Aristotle_Onassis> <http://dbpedia.org/property/occupation>  <http://dbpedia.org/current> Same Predicate - Different Object
0.53221714 <http://dbpedia.org/resource/Aristotle_Onassis> <http://dbpedia.org/property/occupation> businessman <http://dbpedia.org/current> Same Predicate - Different Object
0.3552975 <http://dbpedia.org/resource/Aristotle_Onassis> <http://dbpedia.org/property/occupation> Shipping tycoon <http://dbpedia.org/current> Same Predicate - Different Object


#109 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aristotle_Onassis> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Businessperson> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.8209239 <http://dbpedia.org/resource/Aristotle_Onassis> <http://dbpedia.org/property/occupation> businessman <http://dbpedia.org/current> Same Predicate - Different Object
0.74068236 <http://dbpedia.org/resource/Aristotle_Onassis> <http://dbpedia.org/property/occupation>  <http://dbpedia.org/current> Same Predicate - Different Object
0.46792293 <http://dbpedia.org/resource/Aristotle_Onassis> <http://dbpedia.org/property/occupation> Shipping tycoon <http://dbpedia.org/current> Same Predicate - Different Object


#110 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aristotle_Onassis> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Shipping_magnate> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.8068306 <http://dbpedia.org/resource/Aristotle_Onassis> <http://dbpedia.org/property/occupation> Shipping tycoon <http://dbpedia.org/current> Same Predicate - Different Object
0.6718223 <http://dbpedia.org/resource/Aristotle_Onassis> <http://dbpedia.org/property/occupation>  <http://dbpedia.org/current> Same Predicate - Different Object
0.49290633 <http://dbpedia.org/resource/Aristotle_Onassis> <http://dbpedia.org/property/occupation> businessman <http://dbpedia.org/current> Same Predicate - Different Object


#111 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aristotle_Onassis> <http://dbpedia.org/ontology/spouse> <http://dbpedia.org/resource/Jacqueline_Kennedy_Onassis> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Aristotle_Onassis> <http://dbpedia.org/ontology/spouse> <http://dbpedia.org/resource/Jacqueline_Kennedy_Onassis> <http://dbpedia.org/current> Same Triple



#112 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aristotle_Onassis> <http://dbpedia.org/ontology/spouse> <http://dbpedia.org/resource/Tina_Onassis> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.8972621 <http://dbpedia.org/resource/Aristotle_Onassis> <http://dbpedia.org/property/spouse> <http://dbpedia.org/resource/Tina_Onassis_Niarchos> <http://dbpedia.org/current> Same Predicate - Different Object
0.6352731 <http://dbpedia.org/resource/Aristotle_Onassis> <http://dbpedia.org/property/spouse> <http://dbpedia.org/resource/Jacqueline_Kennedy_Onassis> <http://dbpedia.org/current> Same Predicate - Different Object
0.49913082 <http://dbpedia.org/resource/Aristotle_Onassis> <http://dbpedia.org/ontology/spouse> <http://dbpedia.org/resource/Maria_Callas> <http://www.wikidata.org/> Same Predicate - Different Object


#113 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Aristotle_Onassis> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Aristotle_Onassis> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> <http://dbpedia.org/current> Same Triple



#114 
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Athanasios_Diakos> <http://dbpedia.org/ontology/birthDate> "1788-02-24"^^<http://www.w3.org/2001/XMLSchema#date> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.9734546 <http://dbpedia.org/resource/Athanasios_Diakos> <http://dbpedia.org/ontology/birthDate> "1788-01-01" <http://viaf.org> Same Predicate - Different Object
0.8733632 <http://dbpedia.org/resource/Athanasios_Diakos> <http://dbpedia.org/property/birthDate> 1788 <http://dbpedia.org/current> Same Predicate - Different Object


#115 
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Athanasios_Diakos> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Livadeia> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.6632258 <http://dbpedia.org/resource/Athanasios_Diakos> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Phocis> <http://dbpedia.org/> Same Predicate - Different Object
0.63511455 <http://dbpedia.org/resource/Athanasios_Diakos> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Athanasios_Diakos,_Greece> <http://dbpedia.org/> Same Predicate - Different Object
0.5349533 <http://dbpedia.org/resource/Athanasios_Diakos> <http://dbpedia.org/property/birthPlace> Ano Mousounitsa or Artotina, Ottoman Empire <http://dbpedia.org/current> Same Predicate - Different Object


#116 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Athanasios_Diakos> <http://dbpedia.org/ontology/deathDate> "1821-04-24"^^<http://www.w3.org/2001/XMLSchema#date> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Athanasios_Diakos> <http://dbpedia.org/property/deathDate> 1821-04-24 <http://dbpedia.org/current> Same Triple



#117 
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Athanasios_Diakos> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Phocis> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.8670241 <http://dbpedia.org/resource/Athanasios_Diakos> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Phthiotis> <http://dbpedia.org/> Same Predicate - Different Object
0.6806251 <http://dbpedia.org/resource/Athanasios_Diakos> <http://www.wikidata.org/entity/P19> <http://dbpedia.org/resource/Phocis> <http://dbpedia.org/> Same Object - Different Predicate
0.55036664 <http://dbpedia.org/resource/Athanasios_Diakos> <http://rdf.freebase.com/ns/people.person.place_of_birth> <http://dbpedia.org/resource/Phocis> <http://www.freebase.com> Same Object - Different Predicate


#118 
Manual Label: Correct
ValidationStatus: Validated

  ChatGPT Triple: <http://dbpedia.org/resource/Athanasios_Diakos> <http://dbpedia.org/ontology/leadership> <http://dbpedia.org/resource/Greek_War_of_Independence> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.8745947 <http://dbpedia.org/resource/Athanasios_Diakos> <http://dbpedia.org/ontology/commander> <http://dbpedia.org/resource/Greek_War_of_Independence> <http://dbpedia.org/current> Same Object - Different Predicate
0.8252232 <http://dbpedia.org/resource/Athanasios_Diakos> <http://dbpedia.org/ontology/militaryBranch> <http://dbpedia.org/resource/Greek_War_of_Independence> <http://dbpedia.org/current> Same Object - Different Predicate
0.8189581 <http://dbpedia.org/resource/Athanasios_Diakos> <http://www.wikidata.org/entity/P607c> <http://dbpedia.org/resource/Greek_War_of_Independence> <http://www.wikidata.org/> Same Object - Different Predicate


#119 
Manual Label: Correct
ValidationStatus: Validated

  ChatGPT Triple: <http://dbpedia.org/resource/Athanasios_Diakos> <http://dbpedia.org/ontology/militaryBranch> <http://dbpedia.org/resource/Greek_War_of_Independence> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Athanasios_Diakos> <http://dbpedia.org/ontology/militaryBranch> <http://dbpedia.org/resource/Greek_War_of_Independence> <http://dbpedia.org/current> Same Triple



#120 
Manual Label: Correct
ValidationStatus: Validated

  ChatGPT Triple: <http://dbpedia.org/resource/Athanasios_Diakos> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Military_personnel> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.46875507 <http://dbpedia.org/resource/Athanasios_Diakos> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Monk> <http://dbpedia.org/current> Same Predicate - Different Object


#121 
Manual Label: Correct
ValidationStatus: Validated

  ChatGPT Triple: <http://dbpedia.org/resource/Athanasios_Diakos> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Athanasios_Diakos> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> <http://dbpedia.org/current> Same Triple



#122 
Manual Label: Correct
ValidationStatus: Validated

  ChatGPT Triple: <http://dbpedia.org/resource/Athanasios_Diakos> <http://www.w3.org/2000/01/rdf-schema#label> "Athanasios Diakos"@en .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Athanasios_Diakos> <http://www.w3.org/2000/01/rdf-schema#label> "Athanasios Diakos"@en <http://dbpedia.org/current> Same Triple



#123 
Manual Label: Erroneous
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/Basil_II> <http://dbpedia.org/ontology/birthDate> "0953-01-01"^^<http://www.w3.org/2001/XMLSchema#date> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.8766141 <http://dbpedia.org/resource/Basil_II> <http://dbpedia.org/ontology/birthDate> "956-01-01" <http://viaf.org> Same Predicate - Different Object
0.84589684 <http://dbpedia.org/resource/Basil_II> <http://dbpedia.org/ontology/birthDate> "0958" <http://www.wikidata.org/> Same Predicate - Different Object
0.69781816 <http://dbpedia.org/resource/Basil_II> <http://dbpedia.org/property/birthDate> 958 <http://dbpedia.org/current> Same Predicate - Different Object


#124 
Manual Label: Correct
ValidationStatus: Validated

  ChatGPT Triple: <http://dbpedia.org/resource/Basil_II> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Constantinople> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Basil_II> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Constantinople> <http://dbpedia.org/current> Same Triple



#125 
Manual Label: Correct
ValidationStatus: Validated

  ChatGPT Triple: <http://dbpedia.org/resource/Basil_II> <http://dbpedia.org/ontology/deathDate> "1025-12-15"^^<http://www.w3.org/2001/XMLSchema#date> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Basil_II> <http://dbpedia.org/property/deathDate> 1025-12-15 <http://dbpedia.org/current> Same Triple



#126 
Manual Label: Correct
ValidationStatus: Validated

  ChatGPT Triple: <http://dbpedia.org/resource/Basil_II> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Constantinople> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.95353246 <http://dbpedia.org/resource/Basil_II> <http://www.wikidata.org/entity/P20c> <http://dbpedia.org/resource/Constantinople> <http://www.wikidata.org/> Same Object - Different Predicate
0.8285016 <http://dbpedia.org/resource/Basil_II> <http://dbpedia.org/property/deatPlace> <http://dbpedia.org/resource/Constantinople> <http://dbpedia.org/> Same Object - Different Predicate
0.75994956 <http://dbpedia.org/resource/Basil_II> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Constantinople> <http://dbpedia.org/current> Same Object - Different Predicate


#127 
Manual Label: Correct
ValidationStatus: Validated

  ChatGPT Triple: <http://dbpedia.org/resource/Basil_II> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Emperor> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.6415492 <http://dbpedia.org/resource/Basil_II> <http://purl.org/linguistics/gold/hypernym> <http://dbpedia.org/resource/Emperor> <http://dbpedia.org/current> Same Object - Different Predicate
0.5990243 <http://dbpedia.org/resource/Basil_II> <http://www.w3.org/2006/vcard/ns#role> <http://dbpedia.org/resource/Emperor> <http://www.wikidata.org/> Same Object - Different Predicate


#128 
Manual Label: Correct
ValidationStatus: Validated

  ChatGPT Triple: <http://dbpedia.org/resource/Basil_II> <http://dbpedia.org/property/nationality> <http://dbpedia.org/resource/Byzantine_Empire> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Basil_II> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Byzantine_Empire> <http://www.wikidata.org/> Same Triple



#129 
Manual Label: Correct
ValidationStatus: Validated

  ChatGPT Triple: <http://dbpedia.org/resource/Basil_II> <http://dbpedia.org/property/predecessor> <http://dbpedia.org/resource/John_I_Tzimiskes> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Basil_II> <http://dbpedia.org/property/predecessor> <http://dbpedia.org/resource/John_I_Tzimiskes> <http://dbpedia.org/current> Same Triple



#130 
Manual Label: Correct
ValidationStatus: Validated

  ChatGPT Triple: <http://dbpedia.org/resource/Basil_II> <http://dbpedia.org/property/reign> "976–1025" .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.85238487 <http://dbpedia.org/resource/Basil_II> <http://dbpedia.org/property/reign> 1025-12-15 <http://dbpedia.org/current> Same Predicate - Different Object
0.7386257 <http://dbpedia.org/resource/Basil_II> <http://dbpedia.org/property/reign> "nominally from 960 to 976" <http://dbpedia.org/> Same Predicate - Different Object
0.67479086 <http://dbpedia.org/resource/Basil_II> <http://dbpedia.org/property/reign> --01-10 <http://dbpedia.org/current> Same Predicate - Different Object


#131 
Manual Label: Correct
ValidationStatus: Not Validated

  ChatGPT Triple: <http://dbpedia.org/resource/Basil_II> <http://dbpedia.org/property/religion> <http://dbpedia.org/resource/Eastern_Orthodox_Church> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.40438887 <http://dbpedia.org/resource/Basil_II> <http://dbpedia.org/property/religion> --07-16 <http://dbpedia.org/current> Same Predicate - Different Object


#132 
Manual Label: Correct
ValidationStatus: Validated

  ChatGPT Triple: <http://dbpedia.org/resource/Basil_II> <http://dbpedia.org/property/successor> <http://dbpedia.org/resource/Constantine_VIII> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Basil_II> <http://dbpedia.org/property/successor> <http://dbpedia.org/resource/Constantine_VIII> <http://dbpedia.org/current> Same Triple



#133 
Manual Label: Correct
ValidationStatus: Validated

  ChatGPT Triple: <http://dbpedia.org/resource/Basil_II> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Basil_II> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> <http://dbpedia.org/current> Same Triple



#134 
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Charilaos_Florakis> <http://dbpedia.org/ontology/birthDate> "1914-03-28"^^<http://www.w3.org/2001/XMLSchema#date> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.97785664 <http://dbpedia.org/resource/Charilaos_Florakis> <http://dbpedia.org/property/birthDate> 1914-07-20 <http://dbpedia.org/current> Same Predicate - Different Object


#135 
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Charilaos_Florakis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Piraeus> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.774945 <http://dbpedia.org/resource/Charilaos_Florakis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Greece> <http://dbpedia.org/current> Same Predicate - Different Object
0.7188401 <http://dbpedia.org/resource/Charilaos_Florakis> <http://dbpedia.org/property/birthPlace> Paliozoglopi , Greece <http://dbpedia.org/current> Same Predicate - Different Object
0.6612218 <http://dbpedia.org/resource/Charilaos_Florakis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Karditsa> <http://dbpedia.org/current> Same Predicate - Different Object


#136 
Manual Label: Erroneous
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/Charilaos_Florakis> <http://dbpedia.org/ontology/child> <http://dbpedia.org/resource/Artemis_Floraki> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.62243927	http://www.wikidata.org/entity/P734c "florakis" <http://viaf.org> Most Similar Triples
0.5938654	http://yago-knowledge.org/resource/hasFamilyName "florakis" <http://yago-knowledge.org> Most Similar Triples
0.5900357	http://xmlns.com/foaf/0.1/name Charilaos Florakis <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Charilaos_Florakis
#137 
Manual Label: Erroneous
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/Charilaos_Florakis> <http://dbpedia.org/ontology/child> <http://dbpedia.org/resource/Spyros_Florakis> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.7073419	http://www.wikidata.org/entity/P734c "florakis" <http://viaf.org> Most Similar Triples
0.6992687	http://xmlns.com/foaf/0.1/name Charilaos Florakis <http://dbpedia.org/current> Most Similar Triples
0.6992687	http://dbpedia.org/property/name Charilaos Florakis <http://dbpedia.org/current> Most Similar Triples



#138 
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Charilaos_Florakis> <http://dbpedia.org/ontology/deathDate> "2005-03-23"^^<http://www.w3.org/2001/XMLSchema#date> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.9819844 <http://dbpedia.org/resource/Charilaos_Florakis> <http://dbpedia.org/property/deathDate> 2005-05-22 <http://dbpedia.org/current> Same Predicate - Different Object


#139 
Manual Label: Correct
ValidationStatus: Validated

   ChatGPT Triple: <http://dbpedia.org/resource/Charilaos_Florakis> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Charilaos_Florakis> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> <http://dbpedia.org/current> Same Triple



http://dbpedia.org/resource/Charilaos_Florakis
#140 
Manual Label: Erroneous
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/Charilaos_Florakis> <http://dbpedia.org/ontology/education> <http://dbpedia.org/resource/National_and_Kapodistrian_University_of_Athens> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.49724224	http://dbpedia.org/property/placeOfDeath "athens, greece" <http://dbpedia.org/> Most Similar Triples
0.4710334	http://dbpedia.org/property/deathPlace "athens, greece" <http://dbpedia.org/> Most Similar Triples
0.457175	http://yago-knowledge.org/resource/infobox/en/birthplace "paliozoglopi (near [[karditsa]]), [[greece]]" <http://yago-knowledge.org> Most Similar Triples



http://dbpedia.org/resource/Charilaos_Florakis
#141 
Manual Label: Correct
ValidationStatus: Validated

  ChatGPT Triple: <http://dbpedia.org/resource/Charilaos_Florakis> <http://dbpedia.org/ontology/movement> <http://dbpedia.org/resource/Communism> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.5103607	http://dbpedia.org/property/party http://dbpedia.org/resource/Communist_Party_of_Greece <http://dbpedia.org/current> Most Similar Triples
0.5103607	http://dbpedia.org/ontology/party http://dbpedia.org/resource/Communist_Party_of_Greece <http://dbpedia.org/current> Most Similar Triples
0.4801044	http://dbpedia.org/property/title http://dbpedia.org/resource/Communist_Party_of_Greece <http://dbpedia.org/current> Most Similar Triples



#142 
Manual Label: Correct
ValidationStatus: Validated

  ChatGPT Triple: <http://dbpedia.org/resource/Charilaos_Florakis> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Charilaos_Florakis> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://www.wikidata.org/> Same Triple



http://dbpedia.org/resource/Charilaos_Florakis
#143 
Manual Label: Correct
ValidationStatus: Validated

  ChatGPT Triple: <http://dbpedia.org/resource/Charilaos_Florakis> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Politician> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	http://www.wikidata.org/entity/P106c http://dbpedia.org/ontology/Politician <http://www.wikidata.org/> Most Similar Triples
0.7456684	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/ontology/Politician <http://dbpedia.org/current> Most Similar Triples
0.7456684	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://umbel.org/umbel/rc/Politician <http://dbpedia.org/current> Most Similar Triples



#144 
Manual Label: Correct
ValidationStatus: Validated

   ChatGPT Triple: <http://dbpedia.org/resource/Charilaos_Florakis> <http://dbpedia.org/ontology/office> <http://dbpedia.org/resource/General_Secretary_of_the_Communist_Party_of_Greece> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.9487633 <http://dbpedia.org/resource/Charilaos_Florakis> <http://dbpedia.org/property/office> Secretary General of the Communist Party of Greece <http://dbpedia.org/current> Same Predicate - Different Object


#145 
Manual Label: Correct
ValidationStatus: Validated

  ChatGPT Triple: <http://dbpedia.org/resource/Charilaos_Florakis> <http://dbpedia.org/ontology/party> <http://dbpedia.org/resource/KKE> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.44978315 <http://dbpedia.org/resource/Charilaos_Florakis> <http://dbpedia.org/property/party> <http://dbpedia.org/resource/Communist_Party_of_Greece> <http://dbpedia.org/current> Same Predicate - Different Object


#146 
Manual Label: Correct
ValidationStatus: Validated

   ChatGPT Triple: <http://dbpedia.org/resource/Charilaos_Florakis> <http://dbpedia.org/ontology/politicalParty> <http://dbpedia.org/resource/Communist_Party_of_Greece> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.9735322 <http://dbpedia.org/resource/Charilaos_Florakis> <http://dbpedia.org/ontology/party> <http://dbpedia.org/resource/Communist_Party_of_Greece> <http://dbpedia.org/current> Same Object - Different Predicate
0.91651416 <http://dbpedia.org/resource/Charilaos_Florakis> <http://dbpedia.org/property/title> <http://dbpedia.org/resource/Communist_Party_of_Greece> <http://dbpedia.org/current> Same Object - Different Predicate
0.8683836 <http://dbpedia.org/resource/Charilaos_Florakis> <http://www.wikidata.org/entity/P102c> <http://dbpedia.org/resource/Communist_Party_of_Greece> <http://www.wikidata.org/> Same Object - Different Predicate


http://dbpedia.org/resource/Charilaos_Florakis
#147 
Manual Label: Erroneous
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/Charilaos_Florakis> <http://dbpedia.org/ontology/spouse> <http://dbpedia.org/resource/Eleni_Zafeiriou> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.3636515	http://www.wikidata.org/entity/P53c http://viaf.org/viaf/129998002 <http://www.wikidata.org/> Most Similar Triples
0.33608177	http://yago-knowledge.org/resource/hasFamilyName "florakis" <http://yago-knowledge.org> Most Similar Triples
0.30168116	http://www.wikidata.org/entity/P734c "\u0424\u043b\u043e\u0440\u0430\u043a\u0438\u0441" <http://viaf.org> Most Similar Triples



#148 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Charilaos_Florakis> <http://dbpedia.org/ontology/title> "Secretary General of the Communist Party of Greece" .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.9716157 <http://dbpedia.org/resource/Charilaos_Florakis> <http://dbpedia.org/property/office> "secretary general of the communist party of greece" <http://dbpedia.org/> Same Object - Different Predicate
0.8000802 <http://dbpedia.org/resource/Charilaos_Florakis> <http://dbpedia.org/property/title> <http://dbpedia.org/resource/Communist_Party_of_Greece> <http://dbpedia.org/current> Same Predicate - Different Object
0.24273999 <http://dbpedia.org/resource/Charilaos_Florakis> <http://dbpedia.org/property/title> <http://dbpedia.org/resource/Synaspismos> <http://dbpedia.org/current> Same Predicate - Different Object


#149 
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Charilaos_Florakis> <http://dbpedia.org/property/predecessor> <http://dbpedia.org/resource/Nikos_Zachariadis> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.5148006 <http://dbpedia.org/resource/Charilaos_Florakis> <http://dbpedia.org/property/predecessor> <http://dbpedia.org/resource/Konstantinos_Koligiannis> <http://dbpedia.org/current> Same Predicate - Different Object


http://dbpedia.org/resource/Charilaos_Florakis
#150 
Manual Label: Erroneous
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/Charilaos_Florakis> <http://dbpedia.org/property/spouse> <http://dbpedia.org/resource/Elisabeth_Gara> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.26565093	http://dbpedia.org/property/successor http://dbpedia.org/resource/Grigoris_Farakos <http://dbpedia.org/current> Most Similar Triples
0.26565093	http://dbpedia.org/property/successor http://dbpedia.org/resource/Grigoris_Farakos  <http://dbpedia.org/> Most Similar Triples
0.26122373	http://dbpedia.org/ontology/deathDate 2005-05-22 <http://dbpedia.org/current> Most Similar Triples



#151 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Charilaos_Florakis> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Charilaos_Florakis> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> <http://dbpedia.org/current> Same Triple



#152 
Manual Label: Erroneous
ValidationStatus: Not Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Christodoulos_of_Athens> <http://dbpedia.org/ontology/award> <http://dbpedia.org/resource/Grand_Cross_of_the_Order_of_Honour_(Greece)> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.4435972	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Members_of_the_Church_of_Greece <http://dbpedia.org/current> Most Similar Triples
0.4020571	http://www.w3.org/2004/02/skos/core#altLabel "\u03a7\u03c1\u03b9\u03c3\u03c4\u03cc\u03b4\u03bf\u03c5\u03bb\u03bf\u03c2, archbishop of athens and all greece, 1939-2008" <http://id.loc.gov/> Most Similar Triples
0.38932064	http://dbpedia.org/ontology/deathPlace http://dbpedia.org/resource/Greece <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Christodoulos_of_Athens
#153 
Manual Label: Erroneous
ValidationStatus: Not Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Christodoulos_of_Athens> <http://dbpedia.org/ontology/award> <http://dbpedia.org/resource/Grand_Cross_of_the_Order_of_the_Phoenix_(Greece)> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.42733523	http://www.w3.org/2000/01/rdf-schema#label Christodoulos of Athens <http://dbpedia.org/current> Most Similar Triples
0.41845155	http://yago-knowledge.org/resource/infobox/en/deathplace "[[athens]], [[greece]]" <http://yago-knowledge.org> Most Similar Triples
0.4151832	http://www.w3.org/ns/prov#wasDerivedFrom http://en.wikipedia.org/wiki/Christodoulos_of_Athens?oldid=1106980892&ns=0 <http://dbpedia.org/current> Most Similar Triples



#154 
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Christodoulos_of_Athens> <http://dbpedia.org/ontology/birthDate> "1939-01-16"^^<http://www.w3.org/2001/XMLSchema#date> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.988516 <http://dbpedia.org/resource/Christodoulos_of_Athens> <http://dbpedia.org/property/birthDate> 1939-01-17 <http://dbpedia.org/current> Same Predicate - Different Object


#155 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Christodoulos_of_Athens> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Xanthi> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Christodoulos_of_Athens> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Xanthi> <http://dbpedia.org/current> Same Triple



#156 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Christodoulos_of_Athens> <http://dbpedia.org/ontology/deathDate> "2008-01-28"^^<http://www.w3.org/2001/XMLSchema#date> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Christodoulos_of_Athens> <http://dbpedia.org/property/deathDate> 2008-01-28 <http://dbpedia.org/current> Same Triple



#157 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Christodoulos_of_Athens> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Christodoulos_of_Athens> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> <http://dbpedia.org/current> Same Triple



#158 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Christodoulos_of_Athens> <http://dbpedia.org/ontology/education> <http://dbpedia.org/resource/National_and_Kapodistrian_University_of_Athens> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.83113945 <http://dbpedia.org/resource/Christodoulos_of_Athens> <http://www.wikidata.org/entity/P69c> <http://dbpedia.org/resource/National_and_Kapodistrian_University_of_Athens> <http://www.wikidata.org/> Same Object - Different Predicate


#159 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Christodoulos_of_Athens> <http://dbpedia.org/ontology/movement> <http://dbpedia.org/resource/Greek_Orthodox_Church> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.6594019 <http://dbpedia.org/resource/Christodoulos_of_Athens> <http://rdf.freebase.com/ns/people.person.religion> <http://dbpedia.org/resource/Greek_Orthodox_Church> <http://www.freebase.com> Same Object - Different Predicate


#160 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Christodoulos_of_Athens> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Christodoulos_of_Athens> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://www.wikidata.org/> Same Triple



#161 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Christodoulos_of_Athens> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Archbishop> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.7016203 <http://dbpedia.org/resource/Christodoulos_of_Athens> <http://purl.org/linguistics/gold/hypernym> <http://dbpedia.org/resource/Archbishop> <http://dbpedia.org/current> Same Object - Different Predicate


#162 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Christodoulos_of_Athens> <http://dbpedia.org/ontology/predecessor> <http://dbpedia.org/resource/Seraphim_I_of_Athens> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.89798665 <http://dbpedia.org/resource/Christodoulos_of_Athens> <http://dbpedia.org/property/predecessor> <http://dbpedia.org/resource/Seraphim_of_Athens> <http://dbpedia.org/> Same Predicate - Different Object
0.7586628 <http://dbpedia.org/resource/Christodoulos_of_Athens> <http://dbpedia.org/property/predecessor> <http://dbpedia.org/resource/Archbishop_Seraphim_of_Athens> <http://dbpedia.org/current> Same Predicate - Different Object


#163 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Christodoulos_of_Athens> <http://dbpedia.org/ontology/religion> <http://dbpedia.org/resource/Greek_Orthodox_Church> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.7535744 <http://dbpedia.org/resource/Christodoulos_of_Athens> <http://rdf.freebase.com/ns/people.person.religion> <http://dbpedia.org/resource/Greek_Orthodox_Church> <http://www.freebase.com> Same Object - Different Predicate


#164 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Christodoulos_of_Athens> <http://dbpedia.org/ontology/successor> <http://dbpedia.org/resource/Ieronymos_II_of_Athens> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.7841749 <http://dbpedia.org/resource/Christodoulos_of_Athens> <http://dbpedia.org/property/successor> <http://dbpedia.org/resource/Archbishop_Ieronymos_II_of_Athens> <http://dbpedia.org/current> Same Predicate - Different Object


#165 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Christodoulos_of_Athens> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Christodoulos_of_Athens> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> <http://dbpedia.org/current> Same Triple



#166 
Manual Label: Erroneous
ValidationStatus: Not Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Cleisthenes> <http://dbpedia.org/ontology/birthDate> "-0575" .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.95123935 <http://dbpedia.org/resource/Cleisthenes> <http://dbpedia.org/ontology/birthDate> "-0566" <http://www.wikidata.org/> Same Predicate - Different Object
0.8528283 <http://dbpedia.org/resource/Cleisthenes> <http://dbpedia.org/ontology/birthDate> "565-01-01" <http://viaf.org> Same Predicate - Different Object
0.8278446 <http://dbpedia.org/resource/Cleisthenes> <http://dbpedia.org/ontology/birthDate> "-570" <http://viaf.org> Same Predicate - Different Object


#167 
Manual Label: Erroneous
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/Cleisthenes> <http://dbpedia.org/ontology/child> <http://dbpedia.org/resource/Hippocrates_of_Athens> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.6126007	http://schema.org/description "of athens" <http://viaf.org> Most Similar Triples
0.6108537	http://schema.org/description "athenian person" <http://www.wikidata.org/> Most Similar Triples
0.5977974	http://rdf.freebase.com/key/wikipedia.en "cleisthenes_of_athens" <http://www.freebase.com> Most Similar Triples



#168 
Manual Label: Erroneous
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/Cleisthenes> <http://dbpedia.org/ontology/deathDate> "-0500" .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.85129523 <http://dbpedia.org/resource/Cleisthenes> <http://dbpedia.org/ontology/deathDate> "-0493" <http://www.wikidata.org/> Same Predicate - Different Object
0.8174057 <http://dbpedia.org/resource/Cleisthenes> <http://dbpedia.org/ontology/deathDate> "-508" <http://viaf.org> Same Predicate - Different Object
0.78382725 <http://dbpedia.org/resource/Cleisthenes> <http://dbpedia.org/property/deathDate> 508 <http://dbpedia.org/current> Same Predicate - Different Object


#169 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Cleisthenes> <http://dbpedia.org/ontology/knownFor> "Father of Athenian democracy" .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.745153 <http://dbpedia.org/resource/Cleisthenes> <http://www.w3.org/2000/01/rdf-schema#comment> "cleisthenes (/u02c8klau026asu03b8u0259u02ccniu02d0z/; greek: u039au03bbu03b5u03b9u03c3u03b8u03adu03bdu03b7u03c2, also clisthenes or kleisthenes) was a noble athenian of the alcmaeonid family. he is credited with reforming the constitution of ancient athens and setting it on a democratic footing in 508/7 bc.  for these accomplishments, historians refer to him as the father of athenian democracy.  he was the maternal grandson of the tyrant cleisthenes of sicyon, as the younger son of the latter's daughter agariste and her husband megacles." <http://dbpedia.org/> Most Similar Triple


#170 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Cleisthenes> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Ancient_Greece> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.7672374 <http://dbpedia.org/resource/Cleisthenes> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Classical_Athens> <http://www.wikidata.org/> Same Predicate - Different Object


http://dbpedia.org/resource/Cleisthenes
#171 
Manual Label: Correct
ValidationStatus: Not Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Cleisthenes> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Statesman> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.8399763	http://www.wikidata.org/entity/P106c http://dbpedia.org/ontology/Politician <http://www.wikidata.org/> Most Similar Triples
0.5642902	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/ontology/Politician <http://dbpedia.org/current> Most Similar Triples
0.5475994	http://www.wikidata.org/entity/P31c http://rdf.freebase.com/ns/government.politician <http://www.freebase.com> Most Similar Triples



#172 
Manual Label: Erroneous
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Cleisthenes> <http://dbpedia.org/ontology/predecessor> <http://dbpedia.org/resource/Isagoras> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.5873672 <http://dbpedia.org/resource/Cleisthenes> <http://dbpedia.org/property/predecessor> <http://dbpedia.org/resource/Miltiades> <http://dbpedia.org/current> Same Predicate - Different Object
0.52976656 <http://dbpedia.org/resource/Cleisthenes> <http://dbpedia.org/property/predecessor> <http://dbpedia.org/resource/Hippias_(tyrant)> <http://dbpedia.org/current> Same Predicate - Different Object
0.5053468 <http://dbpedia.org/resource/Cleisthenes> <http://dbpedia.org/ontology/predecessor> <http://dbpedia.org/resource/Miltiades__Tenure__1> <http://dbpedia.org/current> Same Predicate - Different Object


#173 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Cleisthenes> <http://dbpedia.org/ontology/spouse> <http://dbpedia.org/resource/Agariste_of_Sicyon> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.71148825 <http://dbpedia.org/resource/Cleisthenes> <http://www.wikidata.org/entity/P25c> <http://dbpedia.org/resource/Agariste_of_Sicyon> <http://www.wikidata.org/> Same Object - Different Predicate
0.68641186 <http://dbpedia.org/resource/Cleisthenes> <http://schema.org/children> <http://dbpedia.org/resource/Agariste_of_Sicyon> <http://www.wikidata.org/> Same Object - Different Predicate


#174 
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Cleisthenes> <http://dbpedia.org/ontology/successor> <http://dbpedia.org/resource/Themistocles> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.5239135 <http://dbpedia.org/resource/Cleisthenes> <http://dbpedia.org/property/successor> <http://dbpedia.org/resource/Miltiades> <http://dbpedia.org/current> Same Predicate - Different Object


#175 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Cleisthenes> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Cleisthenes> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> <http://dbpedia.org/current> Same Triple



#176 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Constantine_P._Cavafy> <http://dbpedia.org/ontology/birthDate> "1863-04-29"^^<http://www.w3.org/2001/XMLSchema#date> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Constantine_P._Cavafy> <http://dbpedia.org/property/birthDate> 1863-04-29 <http://dbpedia.org/current> Same Triple



#177 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Constantine_P._Cavafy> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Alexandria> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Constantine_P._Cavafy> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Alexandria> <http://dbpedia.org/current> Same Triple



#178 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Constantine_P._Cavafy> <http://dbpedia.org/ontology/deathDate> "1933-04-29"^^<http://www.w3.org/2001/XMLSchema#date> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Constantine_P._Cavafy> <http://dbpedia.org/property/deathDate> 1933-04-29 <http://dbpedia.org/current> Same Triple



#179 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Constantine_P._Cavafy> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Alexandria> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Constantine_P._Cavafy> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Alexandria> <http://dbpedia.org/current> Same Triple



#180 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Constantine_P._Cavafy> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Poet> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Constantine_P._Cavafy> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Poet> <http://dbpedia.org/current> Same Triple



#181 
Manual Label: Erroneous
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/Constantine_P._Cavafy> <http://dbpedia.org/property/awards> <http://dbpedia.org/resource/Nobel_Prize_in_Literature> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.52862304	http://www.wikidata.org/entity/P31c http://rdf.freebase.com/ns/award.award_nominee <http://www.freebase.com> Most Similar Triples
0.39387888	http://rdf.freebase.com/ns/award.award_nominee.award_nominations http://rdf.freebase.com/ns/m.09rnm1h  <http://www.freebase.com> Most Similar Triples
0.3894716	http://rdf.freebase.com/ns/award.award_nomination.award_nominee http://dbpedia.org/resource/Constantine_P._Cavafy <http://www.freebase.com> Most Similar Triples



http://dbpedia.org/resource/Constantine_P._Cavafy
#182 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Constantine_P._Cavafy> <http://dbpedia.org/property/genre> <http://dbpedia.org/resource/Poetry> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.6473213	http://purl.org/linguistics/gold/hypernym http://dbpedia.org/resource/Poet <http://dbpedia.org/current> Most Similar Triples
0.6348301	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Poets_from_Liverpool <http://dbpedia.org/current> Most Similar Triples
0.61928177	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/Wikicat20th-centuryPoets <http://dbpedia.org/current> Most Similar Triples



#183 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Constantine_P._Cavafy> <http://dbpedia.org/property/nationality> <http://dbpedia.org/resource/Greece> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Constantine_P._Cavafy> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://www.wikidata.org/> Same Triple



http://dbpedia.org/resource/Constantine_P._Cavafy
#184 
Manual Label: Correct
ValidationStatus: Not Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Constantine_P._Cavafy> <http://dbpedia.org/property/notableWorks> <http://dbpedia.org/resource/Ithaka> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.40619296	http://www.wikidata.org/entity/P800c http://www.wikidata.org/entity/Q15978222  <http://www.wikidata.org/> Most Similar Triples
0.39332688	http://rdf.freebase.com/ns/book.author.works_written http://rdf.freebase.com/ns/m.06gc8rr  <http://www.freebase.com> Most Similar Triples
0.3893801	http://rdf.freebase.com/ns/book.author.works_written http://rdf.freebase.com/ns/m.068hp56  <http://www.freebase.com> Most Similar Triples



#185 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Constantine_P._Cavafy> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Constantine_P._Cavafy> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> <http://dbpedia.org/current> Same Triple



#186 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Constantine_XI_Palaiologos> <http://dbpedia.org/ontology/birthDate> "1404-02-08"^^<http://www.w3.org/2001/XMLSchema#date> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Constantine_XI_Palaiologos> <http://dbpedia.org/ontology/birthDate> "1404-02-08" <http://www.wikidata.org/> Same Triple



#187 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Constantine_XI_Palaiologos> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Constantinople> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Constantine_XI_Palaiologos> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Constantinople> <http://dbpedia.org/current> Same Triple



#188 
Manual Label: Erroneous
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/Constantine_XI_Palaiologos> <http://dbpedia.org/ontology/child> <http://dbpedia.org/resource/Demetrios_Palaiologos> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.81884366 <http://dbpedia.org/resource/Constantine_XI_Palaiologos> <http://dbpedia.org/ontology/predecessor> <http://dbpedia.org/resource/Demetrios_Palaiologos> <http://dbpedia.org/current> Same Object - Different Predicate
0.72287405 <http://dbpedia.org/resource/Constantine_XI_Palaiologos> <http://www.wikidata.org/entity/P7c> <http://dbpedia.org/resource/Demetrios_Palaiologos> <http://www.wikidata.org/> Same Object - Different Predicate


#189 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Constantine_XI_Palaiologos> <http://dbpedia.org/ontology/deathDate> "1453-05-29"^^<http://www.w3.org/2001/XMLSchema#date> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Constantine_XI_Palaiologos> <http://dbpedia.org/property/deathDate> 1453-05-29 <http://dbpedia.org/current> Same Triple



#190 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Constantine_XI_Palaiologos> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Constantinople> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Constantine_XI_Palaiologos> <http://dbpedia.org/property/deathPlace> <http://dbpedia.org/resource/Constantinople> <http://dbpedia.org/current> Same Triple



#191 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Constantine_XI_Palaiologos> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Byzantine_Empire> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Constantine_XI_Palaiologos> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Byzantine_Empire> <http://www.wikidata.org/> Same Triple



#192 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Constantine_XI_Palaiologos> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Diplomat> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.54456913	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://umbel.org/umbel/rc/PersonWithOccupation <http://dbpedia.org/current> Most Similar Triples
0.39771986	http://www.wikidata.org/entity/P31c http://rdf.freebase.com/ns/military.military_person <http://www.freebase.com> Most Similar Triples
0.3741114	http://rdf.freebase.com/ns/people.person.profession http://rdf.freebase.com/ns/m.02p3d7q  <http://www.freebase.com> Most Similar Triples



http://dbpedia.org/resource/Constantine_XI_Palaiologos
#193 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Constantine_XI_Palaiologos> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Noble> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.7253366	http://www.wikidata.org/entity/P31c http://rdf.freebase.com/ns/royalty.noble_person <http://www.freebase.com> Most Similar Triples
0.59439766	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://umbel.org/umbel/rc/PersonWithOccupation <http://dbpedia.org/current> Most Similar Triples
0.49576104	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/ontology/Royalty <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Constantine_XI_Palaiologos
#194 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Constantine_XI_Palaiologos> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Ruler> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.62276375	http://rdf.freebase.com/ns/royalty.kingdom.rulers http://dbpedia.org/resource/Constantine_XI_Palaiologos <http://www.freebase.com> Most Similar Triples
0.5872462	http://www.wikidata.org/entity/P31c http://rdf.freebase.com/ns/royalty.noble_person <http://www.freebase.com> Most Similar Triples
0.5782564	http://dbpedia.org/property/regType Co-rulers <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Constantine_XI_Palaiologos
#195 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Constantine_XI_Palaiologos> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Soldier> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.64339685	http://www.wikidata.org/entity/P31c http://rdf.freebase.com/ns/military.military_person <http://www.freebase.com> Most Similar Triples
0.5296353	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://umbel.org/umbel/rc/PersonWithOccupation <http://dbpedia.org/current> Most Similar Triples
0.42142993	http://www.wikidata.org/entity/P1347c http://yago-knowledge.org/resource/Killed_in_action <http://www.wikidata.org/> Most Similar Triples



http://dbpedia.org/resource/Constantine_XI_Palaiologos
#196 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Constantine_XI_Palaiologos> <http://dbpedia.org/ontology/position> <http://dbpedia.org/resource/Byzantine_Emperor> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.8611504	http://purl.org/dc/elements/1.1/description "byzantine emperor" <http://dbpedia.org/> Most Similar Triples
0.8586299	http://dbpedia.org/property/leader http://dbpedia.org/resource/Byzantine_Empire <http://dbpedia.org/current> Most Similar Triples
0.8525939	http://dbpedia.org/property/shortDescription "byzantine emperor" <http://dbpedia.org/> Most Similar Triples



#197 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Constantine_XI_Palaiologos> <http://dbpedia.org/ontology/spouse> <http://dbpedia.org/resource/Catherine_Gattilusio> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.7390399 <http://dbpedia.org/resource/Constantine_XI_Palaiologos> <http://dbpedia.org/property/spouse> <http://dbpedia.org/resource/Caterina_Gattilusio> <http://dbpedia.org/current> Same Predicate - Different Object
0.47458544 <http://dbpedia.org/resource/Constantine_XI_Palaiologos> <http://dbpedia.org/property/spouse> <http://dbpedia.org/resource/Theodora_Tocco> <http://dbpedia.org/current> Same Predicate - Different Object
0.47077662 <http://dbpedia.org/resource/Constantine_XI_Palaiologos> <http://dbpedia.org/property/spouse>  <http://dbpedia.org/current> Same Predicate - Different Object


#198 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Constantine_XI_Palaiologos> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Constantine_XI_Palaiologos> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> <http://dbpedia.org/current> Same Triple



#199 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Cornelius_Castoriadis> <http://dbpedia.org/ontology/birthDate> "1922-03-11"^^http://www.w3.org/2001/XMLSchema#date .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Cornelius_Castoriadis> <http://dbpedia.org/property/birthDate> 1922-03-11 <http://dbpedia.org/current> Same Triple



#200 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Cornelius_Castoriadis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Constantinople> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Cornelius_Castoriadis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Constantinople> <http://dbpedia.org/current> Same Triple



#201  
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Cornelius_Castoriadis> <http://dbpedia.org/ontology/deathDate> "1997-12-26"^^http://www.w3.org/2001/XMLSchema#date .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Cornelius_Castoriadis> <http://dbpedia.org/property/deathDate> 1997-12-26 <http://dbpedia.org/current> Same Triple



#202  
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Cornelius_Castoriadis> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Paris> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Cornelius_Castoriadis> <http://dbpedia.org/property/deathPlace> <http://dbpedia.org/resource/Paris> <http://dbpedia.org/> Same Triple



#203  
Manual Label: Correct
ValidationStatus: Validated

  ChatGPT Triple: <http://dbpedia.org/resource/Cornelius_Castoriadis> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Cornelius_Castoriadis> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://www.wikidata.org/> Same Triple



#204  
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Cornelius_Castoriadis> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Philosopher> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.5429523 <http://dbpedia.org/resource/Cornelius_Castoriadis> <http://purl.org/linguistics/gold/hypernym> <http://dbpedia.org/resource/Philosopher> <http://dbpedia.org/current> Same Object - Different Predicate


#205  
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Cornelius_Castoriadis> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://schema.org/Person> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Cornelius_Castoriadis> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://schema.org/Person> <http://dbpedia.org/current> Same Triple



#206 
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Cosmas_of_Aetolia> <http://dbpedia.org/ontology/birthDate> "1714-12-25"^^<http://www.w3.org/2001/XMLSchema#date> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.9765099 <http://dbpedia.org/resource/Cosmas_of_Aetolia> <http://dbpedia.org/ontology/birthDate> "1714-01-01" <http://viaf.org> Same Predicate - Different Object
0.9085475 <http://dbpedia.org/resource/Cosmas_of_Aetolia> <http://dbpedia.org/ontology/birthDate> "1714" <http://dbpedia.org/>,<http://www.wikidata.org/> Same Predicate - Different Object


#207  
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Cosmas_of_Aetolia> <http://dbpedia.org/ontology/deathDate> "1779-08-24"^^<http://www.w3.org/2001/XMLSchema#date> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Cosmas_of_Aetolia> <http://dbpedia.org/property/deathDate> "1779-08-24" <http://dbpedia.org/> Same Triple



#208 
Manual Label: Correct
ValidationStatus: Not Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Cosmas_of_Aetolia> <http://dbpedia.org/ontology/knownFor> "Preaching and organizing the Aetolian League during the Ottoman occupation of Greece."@en .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.5276753	http://www.wikidata.org/entity/P31c http://yago-knowledge.org/resource/wikicat_Saints_of_Ottoman_Greece <http://yago-knowledge.org> Most Similar Triples
0.5232707	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/WikicatSaintsOfOttomanGreece <http://dbpedia.org/current> Most Similar Triples
0.5112906	http://rdf.freebase.com/key/wikipedia.en "cosmas_the_aetolian" <http://www.freebase.com> Most Similar Triples



http://dbpedia.org/resource/Cosmas_of_Aetolia
#209  
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Cosmas_of_Aetolia> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.48271966	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/WikicatSaintsOfOttomanGreece <http://dbpedia.org/current> Most Similar Triples
0.45906255	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/WikicatGreekSaints <http://dbpedia.org/current> Most Similar Triples
0.435815	http://xmlns.com/foaf/spec/#term_primaryTopic http://dbpedia.org/resource/Category:18th-century_Greek_people <http://dbpedia.org/> Most Similar Triples



#210  
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Cosmas_of_Aetolia> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Monk> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.62722206 <http://dbpedia.org/resource/Cosmas_of_Aetolia> <http://purl.org/linguistics/gold/hypernym> <http://dbpedia.org/resource/Monk> <http://dbpedia.org/current> Same Object - Different Predicate


http://dbpedia.org/resource/Cosmas_of_Aetolia
#211  
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Cosmas_of_Aetolia> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Preacher> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.4814484	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://umbel.org/umbel/rc/Cleric <http://dbpedia.org/current> Most Similar Triples
0.44673833	http://schema.org/description "monk in the greek orthodox church" <http://www.wikidata.org/> Most Similar Triples
0.41212183	http://dbpedia.org/property/shortDescription "greek orthodox monk" <http://dbpedia.org/> Most Similar Triples



http://dbpedia.org/resource/Cosmas_of_Aetolia
#212  
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Cosmas_of_Aetolia> <http://dbpedia.org/ontology/religion> <http://dbpedia.org/resource/Orthodox_Church> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.80319	http://yago-knowledge.org/resource/infobox/en/veneratedin "eastern orthodox church" <http://yago-knowledge.org> Most Similar Triples
0.78842854	http://dbpedia.org/property/veneratedIn "eastern orthodox church" <http://dbpedia.org/> Most Similar Triples
0.6305934	http://schema.org/description "monk in the greek orthodox church" <http://www.wikidata.org/> Most Similar Triples



#213  
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Cosmas_of_Aetolia> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Cosmas_of_Aetolia> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> <http://dbpedia.org/current> Same Triple



#214  
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Costas_Simitis> <http://dbpedia.org/ontology/birthDate> "1936-06-23"^^<http://www.w3.org/2001/XMLSchema#date> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Costas_Simitis> <http://dbpedia.org/property/birthDate> 1936-06-23 <http://dbpedia.org/current> Same Triple



#215  
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Costas_Simitis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Piraeus> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Costas_Simitis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Piraeus> <http://dbpedia.org/current> Same Triple



#216 
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Costas_Simitis> <http://dbpedia.org/ontology/child> <http://dbpedia.org/resource/Fotini_Simiti> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.48089918 <http://dbpedia.org/resource/Costas_Simitis> <http://dbpedia.org/property/children> "marilena simitis" <http://dbpedia.org/> Most Similar Triple
0.41202462 <http://dbpedia.org/resource/Costas_Simitis> <http://dbpedia.org/property/children> "fiona simitis" <http://dbpedia.org/> Most Similar Triple


#217 
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Costas_Simitis> <http://dbpedia.org/ontology/child> <http://dbpedia.org/resource/Spyros_Simitis> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.60830057 <http://dbpedia.org/resource/Costas_Simitis> <http://dbpedia.org/property/children> "marilena simitis" <http://dbpedia.org/> Most Similar Triple
0.50106215 <http://dbpedia.org/resource/Costas_Simitis> <http://dbpedia.org/property/children> "fiona simitis" <http://dbpedia.org/> Most Similar Triple


#218 
Manual Label: Erroneous
ValidationStatus: Not Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Costas_Simitis> <http://dbpedia.org/ontology/education> <http://dbpedia.org/resource/National_and_Kapodistrian_University_of_Athens> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.5890859	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/WikicatGreekAcademics <http://dbpedia.org/current> Most Similar Triples
0.57751215	http://www.wikidata.org/entity/P31c http://yago-knowledge.org/resource/wikicat_Greek_academics <http://yago-knowledge.org> Most Similar Triples
0.5649344	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/WikicatMinistersOfNationalEducationAndReligiousAffairsOfGreece <http://dbpedia.org/current> Most Similar Triples



#219  
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Costas_Simitis> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Costas_Simitis> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://www.wikidata.org/> Same Triple



http://dbpedia.org/resource/Costas_Simitis
#220  
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Costas_Simitis> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Politician> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	http://www.wikidata.org/entity/P106c http://dbpedia.org/ontology/Politician <http://www.wikidata.org/> Most Similar Triples
0.8396728	http://govwild.org/ontology/profession "politician" <http://govwild.org/id/> Most Similar Triples
0.8396728	http://dbpedia.org/property/profession "politician" <http://dbpedia.org/> Most Similar Triples



#221  
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Costas_Simitis> <http://dbpedia.org/ontology/office> <http://dbpedia.org/resource/Prime_Minister_of_Greece> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Costas_Simitis> <http://dbpedia.org/property/office> <http://dbpedia.org/resource/Prime_Minister_of_Greece> <http://dbpedia.org/current> Same Triple



#222  
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Costas_Simitis> <http://dbpedia.org/ontology/party> <http://dbpedia.org/resource/Panhellenic_Socialist_Movement> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Costas_Simitis> <http://dbpedia.org/ontology/party> <http://dbpedia.org/resource/Panhellenic_Socialist_Movement> <http://dbpedia.org/current> Same Triple



#223  
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Costas_Simitis> <http://dbpedia.org/ontology/predecessor> <http://dbpedia.org/resource/Andreas_Papandreou> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Costas_Simitis> <http://dbpedia.org/property/predecessor> <http://dbpedia.org/resource/Andreas_Papandreou> <http://dbpedia.org/current> Same Triple



#224  
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Costas_Simitis> <http://dbpedia.org/ontology/successor> <http://dbpedia.org/resource/Kostas_Karamanlis> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Costas_Simitis> <http://dbpedia.org/property/successor> <http://dbpedia.org/resource/Kostas_Karamanlis> <http://dbpedia.org/current> Same Triple



#225 
Manual Label: Correct
ValidationStatus: Not Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Costas_Simitis> <http://dbpedia.org/ontology/termPeriod> <http://dbpedia.org/resource/1996> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.5883384 <http://dbpedia.org/resource/Costas_Simitis> <http://dbpedia.org/ontology/termPeriod> <http://dbpedia.org/resource/Costas_Simitis__Tenure__2> <http://dbpedia.org/current> Same Predicate - Different Object
0.58702004 <http://dbpedia.org/resource/Costas_Simitis> <http://dbpedia.org/ontology/termPeriod> <http://dbpedia.org/resource/Costas_Simitis__Tenure__1> <http://dbpedia.org/current> Same Predicate - Different Object


#226 
Manual Label: Correct
ValidationStatus: Not Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Costas_Simitis> <http://dbpedia.org/ontology/termPeriod> <http://dbpedia.org/resource/2000> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.58527106 <http://dbpedia.org/resource/Costas_Simitis> <http://dbpedia.org/ontology/termPeriod> <http://dbpedia.org/resource/Costas_Simitis__Tenure__2> <http://dbpedia.org/current> Same Predicate - Different Object
0.5805157 <http://dbpedia.org/resource/Costas_Simitis> <http://dbpedia.org/ontology/termPeriod> <http://dbpedia.org/resource/Costas_Simitis__Tenure__1> <http://dbpedia.org/current> Same Predicate - Different Object


#227 
Manual Label: Correct
ValidationStatus: Not Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Costas_Simitis> <http://dbpedia.org/ontology/termPeriod> <http://dbpedia.org/resource/2000s_(decade)> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.53677356 <http://dbpedia.org/resource/Costas_Simitis> <http://dbpedia.org/ontology/termPeriod> <http://dbpedia.org/resource/Costas_Simitis__Tenure__1> <http://dbpedia.org/current> Same Predicate - Different Object
0.5237436 <http://dbpedia.org/resource/Costas_Simitis> <http://dbpedia.org/ontology/termPeriod> <http://dbpedia.org/resource/Costas_Simitis__Tenure__2> <http://dbpedia.org/current> Same Predicate - Different Object


#228  
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Costas_Simitis> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Costas_Simitis> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> <http://dbpedia.org/current> Same Triple



#229  
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Democritus> <http://dbpedia.org/ontology/birthDate> "-460"^^<http://www.w3.org/2001/XMLSchema#gYear> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Democritus> <http://dbpedia.org/ontology/birthDate> "-460" <http://viaf.org>,<http://www.wikidata.org/> Same Triple



#230  
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Democritus> <http://dbpedia.org/ontology/deathDate> "-370"^^<http://www.w3.org/2001/XMLSchema#gYear> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Democritus> <http://dbpedia.org/ontology/deathDate> "-370" <http://viaf.org> Same Triple



#231  
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Democritus> <http://dbpedia.org/ontology/field> <http://dbpedia.org/resource/Natural_philosophy> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.5087339	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Founders_of_philosophical_traditions <http://dbpedia.org/current> Most Similar Triples
0.5030782	http://rdf.freebase.com/ns/user.alexander.philosophy.subject.philosophers http://dbpedia.org/resource/Democritus <http://www.freebase.com> Most Similar Triples
0.49122506	http://rdf.freebase.com/ns/user.alexander.philosophy.philosopher.interests http://dbpedia.org/resource/Metaphysics <http://www.freebase.com> Most Similar Triples



#232  
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Democritus> <http://dbpedia.org/ontology/knownFor> "Developing the atomic theory of the universe."@en .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.50797933 <http://dbpedia.org/resource/Democritus> <http://schema.org/description> "ancient greek philosopher, pupil of leucippus, founder of the atomic theory" <http://www.wikidata.org/> Most Similar Triple
0.43691385 <http://dbpedia.org/resource/Democritus> <http://www.w3.org/2000/01/rdf-schema#comment> "democritus (/du026au02c8mu0252kru026atu0259s/; greek: u0394u03b7u03bcu03ccu03bau03c1u03b9u03c4u03bfu03c2 du0113mu00f3kritos, meaning chosen of the people; c. 460 u2013 c. 370 bc) was an influential ancient greek pre-socratic philosopher primarily remembered today for his formulation of an atomic theory of the universe.democritus was born in abdera, thrace around 460 bc. his exact contributions are difficult to disentangle from those of his mentor leucippus, as they are often mentioned together in texts." <http://dbpedia.org/> Most Similar Triple


#233  
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Democritus> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Ancient_Greece> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.7520205 <http://dbpedia.org/resource/Democritus> <http://dbpedia.org/property/shortDescription> <http://dbpedia.org/resource/Ancient_Greece> <http://dbpedia.org/> Same Object - Different Predicate


#234  
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Democritus> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Philosopher> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.63749254 <http://dbpedia.org/resource/Democritus> <http://dbpedia.org/property/shortDescription> <http://dbpedia.org/resource/Philosopher> <http://dbpedia.org/> Same Object - Different Predicate
0.5429523 <http://dbpedia.org/resource/Democritus> <http://purl.org/linguistics/gold/hypernym> <http://dbpedia.org/resource/Philosopher> <http://dbpedia.org/current> Same Object - Different Predicate


#235  
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Democritus> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Philosopher> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Democritus> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Philosopher> <http://dbpedia.org/current> Same Triple



#236 
Manual Label: Erroneous
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/Dimitri_Nanopoulos> <http://dbpedia.org/ontology/academicAdvisor> <http://dbpedia.org/resource/Abdus_Salam> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.5319559	http://dbpedia.org/property/doctoralAdvisor http://dbpedia.org/resource/Andreas_Mershin <http://dbpedia.org/current> Most Similar Triples
0.5319559	http://dbpedia.org/ontology/doctoralAdvisor http://dbpedia.org/resource/Andreas_Mershin <http://dbpedia.org/current> Most Similar Triples
0.51490414	http://yago-knowledge.org/resource/hasAcademicAdvisor http://dbpedia.org/resource/Dimitri_Nanopoulos <http://yago-knowledge.org> Most Similar Triples



#237 
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Dimitri_Nanopoulos> <http://dbpedia.org/ontology/birthDate> "1948-09-20"^^<http://www.w3.org/2001/XMLSchema#date> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.95458114 <http://dbpedia.org/resource/Dimitri_Nanopoulos> <http://dbpedia.org/property/birthDate> 1948-09-13 <http://dbpedia.org/current> Same Predicate - Different Object


#238  
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Dimitri_Nanopoulos> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Athens> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Dimitri_Nanopoulos> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Athens> <http://dbpedia.org/current> Same Triple



#239  
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Dimitri_Nanopoulos> <http://dbpedia.org/ontology/field> <http://dbpedia.org/resource/Theoretical_physics> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.77977633 <http://dbpedia.org/resource/Dimitri_Nanopoulos> <http://dbpedia.org/property/fields> <http://dbpedia.org/resource/Physicist> <http://dbpedia.org/> Most Similar Triple


http://dbpedia.org/resource/Dimitri_Nanopoulos
#240 
Manual Label: Erroneous
ValidationStatus: Not Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Dimitri_Nanopoulos> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/Andreas_Fontana> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.37679672	http://xmlns.com/foaf/0.1/focus http://dbpedia.org/resource/Dimitri_Nanopoulos <http://data.bnf.fr/> Most Similar Triples
0.37679672	http://xmlns.com/foaf/0.1/focus http://umbel.org/umbel/ne/wikipedia/Dimitri_Nanopoulos <http://data.bnf.fr/> Most Similar Triples
0.35898882	http://dbpedia.org/ontology/doctoralAdvisor http://dbpedia.org/resource/Andreas_Mershin <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Dimitri_Nanopoulos
#241 
Manual Label: Erroneous
ValidationStatus: Not Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Dimitri_Nanopoulos> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/Costas_Kounnas> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.2655601	http://dbpedia.org/ontology/nationality http://crh.dbpedia.org/resource/Yunanistan <http://www.wikidata.org/> Most Similar Triples
0.24377754	http://www.wikidata.org/entity/P31c http://rdf.freebase.com/ns/influence.influence_node <http://www.freebase.com> Most Similar Triples
0.21506745	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Greek_people_of_Aromanian_descent <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Dimitri_Nanopoulos
#242 
Manual Label: Erroneous
ValidationStatus: Not Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Dimitri_Nanopoulos> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/John_Ellis_(physicist)> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.5350033	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:20th-century_Greek_physicists <http://dbpedia.org/current> Most Similar Triples
0.5291905	http://www.w3.org/2000/01/rdf-schema#comment "dimitri nanopoulos (greek: \u0394\u03b7\u03bc\u03ae\u03c4\u03c1\u03b7\u03c2 \u039d\u03b1\u03bd\u03cc\u03c0\u03bf\u03c5\u03bb\u03bf\u03c2; born 13 september 1948 in athens) is a greek physicist. he is one of the most regularly cited  researchers in the world, cited  more than 35,800 times  over across a number of  separate branches of science.dimitri nanopoulos was born and raised in athens. he studied physics at the university of athens and he graduated in 1971, continuing  his studies at the university of sussex in england, where he obtained  his ph.d." <http://dbpedia.org/> Most Similar Triples
0.5216947	http://purl.org/dc/elements/1.1/description "greek physicist" <http://dbpedia.org/> Most Similar Triples



#243  
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Dimitri_Nanopoulos> <http://dbpedia.org/ontology/institution> <http://dbpedia.org/resource/Athens_University_of_Economics_and_Business> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.77301264 <http://dbpedia.org/resource/Dimitri_Nanopoulos> <http://dbpedia.org/ontology/institution> <http://dbpedia.org/resource/University_of_Athens> <http://dbpedia.org/current> Same Predicate - Different Object
0.64197457 <http://dbpedia.org/resource/Dimitri_Nanopoulos> <http://dbpedia.org/ontology/institution> <http://dbpedia.org/resource/Academy_of_Athens_(modern)> <http://dbpedia.org/current> Same Predicate - Different Object
0.53586495 <http://dbpedia.org/resource/Dimitri_Nanopoulos> <http://dbpedia.org/ontology/institution> <http://dbpedia.org/resource/Harvard_University> <http://dbpedia.org/current> Same Predicate - Different Object


#244 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Dimitri_Nanopoulos> <http://dbpedia.org/ontology/institution> <http://dbpedia.org/resource/University_of_Texas_at_Austin> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.8355255 <http://dbpedia.org/resource/Dimitri_Nanopoulos> <http://dbpedia.org/ontology/institution> <http://dbpedia.org/resource/Texas_A&M_University> <http://dbpedia.org/current> Same Predicate - Different Object
0.596485 <http://dbpedia.org/resource/Dimitri_Nanopoulos> <http://dbpedia.org/ontology/institution> <http://dbpedia.org/resource/Harvard_University> <http://dbpedia.org/current> Same Predicate - Different Object
0.539246 <http://dbpedia.org/resource/Dimitri_Nanopoulos> <http://dbpedia.org/ontology/institution> <http://dbpedia.org/resource/University_of_Athens> <http://dbpedia.org/current> Same Predicate - Different Object


#245 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Dimitri_Nanopoulos> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Dimitri_Nanopoulos> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://dbpedia.org/current> Same Triple



#246 
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Dimitri_Nanopoulos> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Scientist> .

Fact Checking Triple(s) and Provenance from LODsyndesis
1.0	<http://dbpedia.org/resource/Dimitri_Nanopoulos> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Scientist> <http://dbpedia.org/current> Same Triple



#247 
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Dimitris_Horn> <http://dbpedia.org/ontology/awards> <http://dbpedia.org/resource/Golden_Cross_of_the_Order_of_the_Phoenix> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.39497954	http://yago-knowledge.org/resource/hasWonPrize http://yago-knowledge.org/resource/Order_of_George_I <http://yago-knowledge.org> Most Similar Triples
0.34786868	http://schema.org/award http://www.wikidata.org/entity/Q21588621  <http://www.wikidata.org/> Most Similar Triples
0.31805417	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Recipients_of_the_Order_of_George_I <http://dbpedia.org/current> Most Similar Triples



#248 
Manual Label: Erroneous
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Dimitris_Horn> <http://dbpedia.org/ontology/birthDate> "1918-03-02"^^<http://www.w3.org/2001/XMLSchema#date> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.8371346 <http://dbpedia.org/resource/Dimitris_Horn> <http://dbpedia.org/ontology/birthDate> "1921-03-09" <http://dbpedia.org/>,<http://www.wikidata.org/> Same Predicate - Different Object


http://dbpedia.org/resource/Dimitris_Horn
#249  
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Dimitris_Horn> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Piraeus> .

Fact Checking Triple(s) and Provenance from LODsyndesis
0.72208786	http://schema.org/birthPlace http://www.bbc.co.uk/programmes/places/athens#place <http://www.wikidata.org/> Most Similar Triples
0.40706038	http://www.wikidata.org/entity/P119c http://dbpedia.org/resource/First_Cemetery_of_Athens <http://www.wikidata.org/> Most Similar Triples
0.39333716	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Burials_at_the_First_Cemetery_of_Athens <http://dbpedia.org/current> Most Similar Triples


#250 
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Dimitris_Horn> <http://dbpedia.org/ontology/deathDate> "1998-07-16"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
0.99497336 <http://dbpedia.org/resource/Dimitris_Horn> <http://dbpedia.org/ontology/deathDate> "1998-01-16" <http://dbpedia.org/>,<http://www.wikidata.org/> Same Predicate - Different Object


#251  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Dimitris_Horn> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> .
Fact Checking Triple(s) and Provenance
0.7149049 <http://dbpedia.org/resource/Dimitris_Horn> <http://schema.org/birthPlace> <http://dbpedia.org/resource/Athens> <http://www.wikidata.org/> Same Object - Different Predicate


http://dbpedia.org/resource/Dimitris_Horn
#252 
Manual Label: Erroneous
ValidationStatus: Validated


ChatGPT Triple: <http://dbpedia.org/resource/Dimitris_Horn> <http://dbpedia.org/ontology/education> <http://dbpedia.org/resource/Athens_School_of_Fine_Arts> .
Fact Checking Triple(s) and Provenance
0.6429634	http://www.wikidata.org/entity/P69c http://yago-knowledge.org/resource/National_Theatre_of_Greece_Drama_School <http://www.wikidata.org/> Most Similar Triples
0.51222247	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Male_actors_from_Athens <http://dbpedia.org/current> Most Similar Triples
0.47724906	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/WikicatPeopleFromAthens <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Dimitris_Horn
#253
Manual Label: Erroneous
ValidationStatus: Not Validated


ChatGPT Triple: <http://dbpedia.org/resource/Dimitris_Horn> <http://dbpedia.org/ontology/field> <http://dbpedia.org/resource/Painting> .
Fact Checking Triple(s) and Provenance
0.36221948	http://xmlns.com/foaf/0.1/depiction http://commons.wikimedia.org/wiki/Special:FilePath/Dimitrishorn.jpg <http://dbpedia.org/current> Most Similar Triples
0.3554569	http://www.w3.org/2000/01/rdf-schema#seeAlso http://musicbrainz.org/1aab2734-e8ef-4089-8591-9c23a7474c34/artist  <http://www.wikidata.org/> Most Similar Triples
0.28242105	http://dbpedia.org/ontology/thumbnail http://commons.wikimedia.org/wiki/Special:FilePath/Dimitrishorn.jpg?width=300 <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Dimitris_Horn
#254   
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Dimitris_Horn> <http://dbpedia.org/ontology/field> <http://dbpedia.org/resource/Printmaking> .
Fact Checking Triple(s) and Provenance
0.3575216	http://www.wikidata.org/entity/P106c http://dbpedia.org/ontology/ScreenWriter <http://www.wikidata.org/> Most Similar Triples
0.3349693	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/Writer110794014 <http://dbpedia.org/current> Most Similar Triples
0.19783995	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://www.w3.org/2002/07/owl#Thing <http://dbpedia.org/current> Most Similar Triples



#255  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Dimitris_Horn> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Dimitris_Horn> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://www.wikidata.org/> Same Triple



#256  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Dimitris_Horn> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Artist> .
Fact Checking Triple(s) and Provenance
0.36556503 <http://dbpedia.org/resource/Dimitris_Horn> <http://www.w3.org/2006/vcard/ns#type> <http://yago-knowledge.org/resource/wikicat_Screenwriters> <http://yago-knowledge.org> Same Predicate - Different Object
0.36516577 <http://dbpedia.org/resource/Dimitris_Horn> <http://www.w3.org/2006/vcard/ns#type> <http://dbpedia.org/ontology/Person> <http://dbpedia.org/>,<http://www.wikidata.org/> Same Predicate - Different Object
0.337974 <http://dbpedia.org/resource/Dimitris_Horn> <http://www.w3.org/2006/vcard/ns#type> <http://rdf.freebase.com/ns/people.person> <http://www.freebase.com> Same Predicate - Different Object


#257  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Dionysios_Solomos> <http://dbpedia.org/ontology/birthDate> "1798-04-08"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Dionysios_Solomos> <http://dbpedia.org/property/birthDate> 1798-04-08 <http://dbpedia.org/current> Same Triple



#258  
Manual Label: Correct
ValidationStatus: Validated


ChatGPT Triple: <http://dbpedia.org/resource/Dionysios_Solomos> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Zakynthos> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Dionysios_Solomos> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Zakynthos> <http://dbpedia.org/current> Same Triple



#259  
Manual Label: Correct
ValidationStatus: Validated


ChatGPT Triple: <http://dbpedia.org/resource/Dionysios_Solomos> <http://dbpedia.org/ontology/deathDate> "1857-02-09"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Dionysios_Solomos> <http://dbpedia.org/property/deathDate> 1857-02-09 <http://dbpedia.org/current> Same Triple



#260  
Manual Label: Correct
ValidationStatus: Validated


ChatGPT Triple: <http://dbpedia.org/resource/Dionysios_Solomos> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Corfu> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Dionysios_Solomos> <http://dbpedia.org/property/deathPlace> <http://dbpedia.org/resource/Corfu> <http://dbpedia.org/> Same Triple



#261  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Dionysios_Solomos> <http://dbpedia.org/ontology/genre> <http://dbpedia.org/resource/Romantic_poetry> .
Fact Checking Triple(s) and Provenance
0.5542535	http://purl.org/linguistics/gold/hypernym http://dbpedia.org/resource/Poet <http://dbpedia.org/current> Most Similar Triples
0.5302229	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Modern_Greek_poets <http://dbpedia.org/current> Most Similar Triples
0.5089487	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/WikicatModernGreekPoets <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Dionysios_Solomos
#262 
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Dionysios_Solomos> <http://dbpedia.org/ontology/hasInfluenced> <http://dbpedia.org/resource/Andreas_Kalvos> .
Fact Checking Triple(s) and Provenance
0.52911836	http://dbpedia.org/ontology/influencedBy http://dbpedia.org/resource/Dimitris_Liantinis <http://dbpedia.org/current> Most Similar Triples
0.49311113	http://dbpedia.org/property/influences http://dbpedia.org/resource/Dionysios_Solomos <http://dbpedia.org/> Most Similar Triples
0.49311113	http://dbpedia.org/property/influences http://dbpedia.org/resource/Dimitris_Liantinis <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Dionysios_Solomos
#263  
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Dionysios_Solomos> <http://dbpedia.org/ontology/hasInfluenced> <http://dbpedia.org/resource/Artemis_Loukaki> .
Fact Checking Triple(s) and Provenance
0.48029262	http://dbpedia.org/ontology/influencedBy http://dbpedia.org/resource/Dimitris_Liantinis <http://dbpedia.org/current> Most Similar Triples
0.43932784	http://dbpedia.org/property/influences http://dbpedia.org/resource/Dionysios_Solomos <http://dbpedia.org/> Most Similar Triples
0.43932784	http://dbpedia.org/property/influences http://dbpedia.org/resource/Dimitris_Liantinis <http://dbpedia.org/current> Most Similar Triples



#264  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Dionysios_Solomos> <http://dbpedia.org/ontology/knownFor> <http://dbpedia.org/resource/Hymn_to_Liberty> .
Fact Checking Triple(s) and Provenance
0.86281097 <http://dbpedia.org/resource/Dionysios_Solomos> <http://yago-knowledge.org/resource/created> <http://dbpedia.org/resource/Hymn_to_Liberty> <http://yago-knowledge.org> Same Object - Different Predicate
0.8589783 <http://dbpedia.org/resource/Dionysios_Solomos> <http://dbpedia.org/property/author> <http://dbpedia.org/resource/Hymn_to_Liberty> <http://dbpedia.org/current> Same Object - Different Predicate
0.81218404 <http://dbpedia.org/resource/Dionysios_Solomos> <http://schema.org/lyricist> <http://dbpedia.org/resource/Hymn_to_Liberty> <http://www.wikidata.org/> Same Object - Different Predicate


#265  
Manual Label: Correct
ValidationStatus: Validated


ChatGPT Triple: <http://dbpedia.org/resource/Dionysios_Solomos> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Dionysios_Solomos> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://www.wikidata.org/> Same Triple



#266  
Manual Label: Correct
ValidationStatus: Validated


ChatGPT Triple: <http://dbpedia.org/resource/Dionysios_Solomos> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Poet> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Dionysios_Solomos> <http://dbpedia.org/property/occupation> <http://dbpedia.org/resource/Poet> <http://dbpedia.org/> Same Triple



#267  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Dionysios_Solomos> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://schema.org/Person> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Dionysios_Solomos> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://schema.org/Person> <http://dbpedia.org/current> Same Triple



#268  
Manual Label: Correct
ValidationStatus: Validated


ChatGPT Triple: <http://dbpedia.org/resource/El_Greco> <http://dbpedia.org/ontology/artwork> <http://dbpedia.org/resource/Opening_of_the_Fifth_Seal> .
Fact Checking Triple(s) and Provenance
0.8998247 <http://dbpedia.org/resource/El_Greco> <http://dbpedia.org/property/artist> <http://dbpedia.org/resource/Opening_of_the_Fifth_Seal> <http://dbpedia.org/current> Same Object - Different Predicate
0.79569453 <http://dbpedia.org/resource/El_Greco> <http://dbpedia.org/ontology/notableWork> <http://dbpedia.org/resource/Opening_of_the_Fifth_Seal> <http://dbpedia.org/current> Same Object - Different Predicate
0.76152456 <http://dbpedia.org/resource/El_Greco> <http://dbpedia.org/ontology/author> <http://dbpedia.org/resource/Opening_of_the_Fifth_Seal> <http://dbpedia.org/current> Same Object - Different Predicate


#269  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/El_Greco> <http://dbpedia.org/ontology/artwork> <http://dbpedia.org/resource/The_Burial_of_the_Count_of_Orgaz> .
Fact Checking Triple(s) and Provenance
0.8711168 <http://dbpedia.org/resource/El_Greco> <http://dbpedia.org/property/artist> <http://dbpedia.org/resource/The_Burial_of_the_Count_of_Orgaz> <http://dbpedia.org/current> Same Object - Different Predicate
0.7862766 <http://dbpedia.org/resource/El_Greco> <http://dbpedia.org/ontology/notableWork> <http://dbpedia.org/resource/The_Burial_of_the_Count_of_Orgaz> <http://dbpedia.org/current> Same Object - Different Predicate
0.7715118 <http://dbpedia.org/resource/El_Greco> <http://dbpedia.org/ontology/author> <http://dbpedia.org/resource/The_Burial_of_the_Count_of_Orgaz> <http://dbpedia.org/current> Same Object - Different Predicate


#270  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/El_Greco> <http://dbpedia.org/ontology/artwork> <http://dbpedia.org/resource/The_Disrobing_of_Christ> .
Fact Checking Triple(s) and Provenance
0.9257753 <http://dbpedia.org/resource/El_Greco> <http://dbpedia.org/property/artist> <http://dbpedia.org/resource/The_Disrobing_of_Christ> <http://dbpedia.org/current> Same Object - Different Predicate
0.7848618 <http://dbpedia.org/resource/El_Greco> <http://dbpedia.org/ontology/author> <http://dbpedia.org/resource/The_Disrobing_of_Christ> <http://dbpedia.org/current> Same Object - Different Predicate


#271  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/El_Greco> <http://dbpedia.org/ontology/artwork> <http://dbpedia.org/resource/The_View_of_Toledo> .
Fact Checking Triple(s) and Provenance
0.91055894	http://dbpedia.org/property/artist http://dbpedia.org/resource/View_of_Toledo <http://dbpedia.org/current> Most Similar Triples
0.8877417	http://dbpedia.org/property/artist http://dbpedia.org/resource/View_and_Plan_of_Toledo <http://dbpedia.org/current> Most Similar Triples
0.80422616	http://xmlns.com/foaf/0.1/depiction http://commons.wikimedia.org/wiki/Special:FilePath/El_Greco_View_of_Toledo.jpg <http://dbpedia.org/current> Most Similar Triples



#272
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/El_Greco> <http://dbpedia.org/ontology/birthDate> "1541"^^<http://www.w3.org/2001/XMLSchema#integer> .
Fact Checking Triple(s) and Provenance
0.862471 <http://dbpedia.org/resource/El_Greco> <http://dbpedia.org/property/birthDate> 1541-10-01 <http://dbpedia.org/current> Same Predicate - Different Object


#273  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/El_Greco> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Candia> .
Fact Checking Triple(s) and Provenance
0.8767483 <http://dbpedia.org/resource/El_Greco> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Kingdom_of_Candia> <http://dbpedia.org/current> Same Predicate - Different Object
0.80563027 <http://dbpedia.org/resource/El_Greco> <http://dbpedia.org/property/birthPlace> either Fodele or Candia, Crete <http://dbpedia.org/current> Same Predicate - Different Object


#274
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/El_Greco> <http://dbpedia.org/ontology/deathDate> "1614"^^<http://www.w3.org/2001/XMLSchema#integer> .
Fact Checking Triple(s) and Provenance
0.903257 <http://dbpedia.org/resource/El_Greco> <http://dbpedia.org/property/deathDate> 1614-04-07 <http://dbpedia.org/current> Same Predicate - Different Object


#275  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/El_Greco> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Toledo,_Spain> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/El_Greco> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Toledo,_Spain> <http://dbpedia.org/current> Same Triple



http://dbpedia.org/resource/El_Greco
#276 
Manual Label: Correct
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/El_Greco> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/Picasso> .
Fact Checking Triple(s) and Provenance
0.67188996	http://xmlns.com/foaf/0.1/depiction http://commons.wikimedia.org/wiki/Special:FilePath/Picasso_Painter_El_Greco.jpg <http://dbpedia.org/current> Most Similar Triples
0.62120974	http://dbpedia.org/property/image Picasso Painter El Greco.jpg <http://dbpedia.org/current> Most Similar Triples
0.60766596	http://dbpedia.org/property/caption The Opening of the Fifth Seal  has been suggested to be the prime source of inspiration for Picasso's <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/El_Greco
#277  
Manual Label: Correct
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/El_Greco> <http://dbpedia.org/ontology/influencedBy> <http://dbpedia.org/resource/Correggio> .
Fact Checking Triple(s) and Provenance
0.5963362	http://dbpedia.org/ontology/author http://dbpedia.org/resource/Portrait_of_Antonio_de_Covarrubias <http://dbpedia.org/current> Most Similar Triples
0.55825627	http://dbpedia.org/property/artist http://dbpedia.org/resource/Portrait_of_Antonio_de_Covarrubias <http://dbpedia.org/current> Most Similar Triples
0.5151361	http://dbpedia.org/ontology/author http://dbpedia.org/resource/Portrait_of_Francisco_de_Pisa <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/El_Greco
#278
Manual Label: Correct
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/El_Greco> <http://dbpedia.org/ontology/influencedBy> <http://dbpedia.org/resource/Titian> .
Fact Checking Triple(s) and Provenance
0.45246926	http://dbpedia.org/property/artist http://dbpedia.org/resource/Nativity_(El_Greco) <http://dbpedia.org/current> Most Similar Triples
0.4332882	http://dbpedia.org/ontology/author http://dbpedia.org/resource/Nativity_(El_Greco) <http://dbpedia.org/current> Most Similar Triples
0.40649652	http://dbpedia.org/ontology/author http://dbpedia.org/resource/Laocoön_(El_Greco) <http://dbpedia.org/current> Most Similar Triples



#279  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/El_Greco> <http://dbpedia.org/ontology/movement> <http://dbpedia.org/resource/Mannerism> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/El_Greco> <http://dbpedia.org/ontology/movement> <http://dbpedia.org/resource/Mannerism> <http://dbpedia.org/current> Same Triple



#280
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/El_Greco> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Spain> .
Fact Checking Triple(s) and Provenance
0.9157405 <http://dbpedia.org/resource/El_Greco> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Spaniards> <http://dbpedia.org/current> Same Predicate - Different Object
0.6285814 <http://dbpedia.org/resource/El_Greco> <http://dbpedia.org/property/nationality> Venetian-Greek and Spanish <http://dbpedia.org/current> Same Predicate - Different Object
0.5808028 <http://dbpedia.org/resource/El_Greco> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greeks> <http://dbpedia.org/current> Same Predicate - Different Object


#281  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/El_Greco> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Painter> .
Fact Checking Triple(s) and Provenance
0.6331905 <http://dbpedia.org/resource/El_Greco> <http://purl.org/linguistics/gold/hypernym> <http://dbpedia.org/resource/Painter> <http://dbpedia.org/current> Same Object - Different Predicate


#282  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/El_Greco> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://schema.org/Person> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/El_Greco> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://schema.org/Person> <http://dbpedia.org/current> Same Triple



#283  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Eleftherios_Venizelos> <http://dbpedia.org/ontology/birthDate> "-1864-08-23"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
0.9815074 <http://dbpedia.org/resource/Eleftherios_Venizelos> <http://dbpedia.org/property/birthDate> 1864-08-23 <http://dbpedia.org/current> Same Predicate - Different Object
0.94172156 <http://dbpedia.org/resource/Eleftherios_Venizelos> <http://dbpedia.org/ontology/birthDate> "1864-08-11" <http://www.wikidata.org/> Same Predicate - Different Object


#284  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Eleftherios_Venizelos> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Mournies> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Eleftherios_Venizelos> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Mournies> <http://dbpedia.org/current> Same Triple



#285  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Eleftherios_Venizelos> <http://dbpedia.org/ontology/deathDate> "-1936-03-18"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
0.989928 <http://dbpedia.org/resource/Eleftherios_Venizelos> <http://dbpedia.org/property/deathDate> 1936-03-18 <http://dbpedia.org/current> Same Predicate - Different Object


#286  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Eleftherios_Venizelos> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Paris> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Eleftherios_Venizelos> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Paris> <http://dbpedia.org/current> Same Triple



#287  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Eleftherios_Venizelos> <http://dbpedia.org/ontology/mainInterest> <http://dbpedia.org/resource/Politics> .
Fact Checking Triple(s) and Provenance
0.4967988	http://rdf.freebase.com/ns/government.politician.party http://rdf.freebase.com/ns/m.06wgtps  <http://www.freebase.com> Most Similar Triples
0.48892617	http://www.wikidata.org/entity/P101c http://dbpedia.org/ontology/Politician <http://www.wikidata.org/> Most Similar Triples
0.4638635	http://xmlns.com/foaf/spec/#term_primaryTopic http://dbpedia.org/resource/Category:Politicians_from_Crete <http://dbpedia.org/> Most Similar Triples



#288  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Eleftherios_Venizelos> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Eleftherios_Venizelos> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://www.wikidata.org/> Same Triple



#289
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Eleftherios_Venizelos> <http://dbpedia.org/ontology/office> <http://dbpedia.org/resource/Prime_Minister_of_Greece> .
Fact Checking Triple(s) and Provenance
0.88369584 <http://dbpedia.org/resource/Eleftherios_Venizelos> <http://dbpedia.org/property/title> <http://dbpedia.org/resource/Prime_Minister_of_Greece> <http://dbpedia.org/current> Same Object - Different Predicate
0.86771095 <http://dbpedia.org/resource/Eleftherios_Venizelos> <http://dbpedia.org/property/order> <http://dbpedia.org/resource/Prime_Minister_of_Greece> <http://dbpedia.org/current> Same Object - Different Predicate


#290  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Eleftherios_Venizelos> <http://dbpedia.org/ontology/termPeriod> <http://dbpedia.org/resource/First_Hellenic_Republic> .
Fact Checking Triple(s) and Provenance
0.56304073 <http://dbpedia.org/resource/Eleftherios_Venizelos> <http://dbpedia.org/ontology/termPeriod> <http://dbpedia.org/resource/Eleftherios_Venizelos__Tenure__1> <http://dbpedia.org/current> Same Predicate - Different Object
0.5560994 <http://dbpedia.org/resource/Eleftherios_Venizelos> <http://dbpedia.org/ontology/termPeriod> <http://dbpedia.org/resource/Eleftherios_Venizelos__Tenure__7> <http://dbpedia.org/current> Same Predicate - Different Object
0.5500898 <http://dbpedia.org/resource/Eleftherios_Venizelos> <http://dbpedia.org/ontology/termPeriod> <http://dbpedia.org/resource/Eleftherios_Venizelos__Tenure__6> <http://dbpedia.org/current> Same Predicate - Different Object


#291  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Eleftherios_Venizelos> <http://dbpedia.org/ontology/termPeriod> <http://dbpedia.org/resource/Second_Hellenic_Republic> .
Fact Checking Triple(s) and Provenance
0.57875204 <http://dbpedia.org/resource/Eleftherios_Venizelos> <http://dbpedia.org/ontology/termPeriod> <http://dbpedia.org/resource/Eleftherios_Venizelos__Tenure__2> <http://dbpedia.org/current> Same Predicate - Different Object
0.5599717 <http://dbpedia.org/resource/Eleftherios_Venizelos> <http://dbpedia.org/ontology/termPeriod> <http://dbpedia.org/resource/Eleftherios_Venizelos__Tenure__7> <http://dbpedia.org/current> Same Predicate - Different Object
0.5546032 <http://dbpedia.org/resource/Eleftherios_Venizelos> <http://dbpedia.org/ontology/termPeriod> <http://dbpedia.org/resource/Eleftherios_Venizelos__Tenure__6> <http://dbpedia.org/current> Same Predicate - Different Object


#292 
Manual Label: Erroneous
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/Epicurus> <http://dbpedia.org/ontology/birthDate> "-341-02-10"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
0.867686 <http://dbpedia.org/resource/Epicurus> <http://dbpedia.org/ontology/birthDate> "-341" <http://viaf.org> Same Predicate - Different Object
0.84742653 <http://dbpedia.org/resource/Epicurus> <http://dbpedia.org/ontology/birthDate> "-0343" <http://www.wikidata.org/> Same Predicate - Different Object
0.83344567 <http://dbpedia.org/resource/Epicurus> <http://dbpedia.org/ontology/birthDate> "-0341" <http://dbpedia.org/>,<http://www.wikidata.org/> Same Predicate - Different Object


#293
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Epicurus> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Samos> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Epicurus> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Samos> <http://dbpedia.org/current> Same Triple



#294 
Manual Label: Erroneous
ValidationStatus: Validated


ChatGPT Triple: <http://dbpedia.org/resource/Epicurus> <http://dbpedia.org/ontology/deathDate> "-270-07-30"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
0.9073509 <http://dbpedia.org/resource/Epicurus> <http://dbpedia.org/ontology/deathDate> "-270" <http://viaf.org> Same Predicate - Different Object
0.86295 <http://dbpedia.org/resource/Epicurus> <http://dbpedia.org/ontology/deathDate> "-0270" <http://dbpedia.org/>,<http://www.wikidata.org/> Same Predicate - Different Object
0.85047007 <http://dbpedia.org/resource/Epicurus> <http://dbpedia.org/property/deathDate> 270 <http://dbpedia.org/current> Same Predicate - Different Object


#295  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Epicurus> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Epicurus> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> <http://dbpedia.org/> Same Triple



#296  
Manual Label: Correct
ValidationStatus: Validated


ChatGPT Triple: <http://dbpedia.org/resource/Epicurus> <http://dbpedia.org/ontology/hasInfluenced> <http://dbpedia.org/resource/Baruch_Spinoza> .
Fact Checking Triple(s) and Provenance
0.9498019 <http://dbpedia.org/resource/Epicurus> <http://dbpedia.org/ontology/influencedBy> <http://dbpedia.org/resource/Baruch_Spinoza> <http://dbpedia.org/current> Same Object - Different Predicate
0.94945776 <http://dbpedia.org/resource/Epicurus> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/Baruch_Spinoza> <http://dbpedia.org/current> Same Object - Different Predicate
0.925316 <http://dbpedia.org/resource/Epicurus> <http://dbpedia.org/property/influences> <http://dbpedia.org/resource/Baruch_Spinoza> <http://dbpedia.org/current> Same Object - Different Predicate


#297  
Manual Label: Correct
ValidationStatus: Validated


ChatGPT Triple: <http://dbpedia.org/resource/Epicurus> <http://dbpedia.org/ontology/hasInfluenced> <http://dbpedia.org/resource/Lucretius> .
Fact Checking Triple(s) and Provenance
0.939492 <http://dbpedia.org/resource/Epicurus> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/Lucretius> <http://dbpedia.org/current> Same Object - Different Predicate
0.9265959 <http://dbpedia.org/resource/Epicurus> <http://dbpedia.org/ontology/influencedBy> <http://dbpedia.org/resource/Lucretius> <http://dbpedia.org/current> Same Object - Different Predicate
0.92002374 <http://dbpedia.org/resource/Epicurus> <http://dbpedia.org/property/influences> <http://dbpedia.org/resource/Lucretius> <http://dbpedia.org/current> Same Object - Different Predicate


#298  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Epicurus> <http://dbpedia.org/ontology/hasInfluenced> <http://dbpedia.org/resource/Michel_de_Montaigne> .
Fact Checking Triple(s) and Provenance
0.8905964 <http://dbpedia.org/resource/Epicurus> <http://dbpedia.org/ontology/influencedBy> <http://dbpedia.org/resource/Michel_de_Montaigne> <http://dbpedia.org/current> Same Object - Different Predicate
0.8805359 <http://dbpedia.org/resource/Epicurus> <http://dbpedia.org/property/influences> <http://dbpedia.org/resource/Michel_de_Montaigne> <http://dbpedia.org/current> Same Object - Different Predicate


#299
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Epicurus> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Ancient_Greece> .
Fact Checking Triple(s) and Provenance
0.7672374 <http://dbpedia.org/resource/Epicurus> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Classical_Athens> <http://www.wikidata.org/> Same Predicate - Different Object


#300  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Epicurus> <http://dbpedia.org/ontology/notableIdeas> <http://dbpedia.org/resource/Hedonism> .
Fact Checking Triple(s) and Provenance
0.5860291 <http://dbpedia.org/resource/Epicurus> <http://dbpedia.org/property/notableIdeas> Attributed: <http://dbpedia.org/current> Same Predicate - Different Object
0.4874092 <http://dbpedia.org/resource/Epicurus> <http://dbpedia.org/property/notableIdeas> "'moving' pleasures  and 'static' pleasures" <http://dbpedia.org/> Same Predicate - Different Object


#301  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Epicurus> <http://dbpedia.org/ontology/notableWorks> <http://dbpedia.org/resource/Letter_to_Menesceus> .
Fact Checking Triple(s) and Provenance
0.43155867	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Greek_male_writers <http://dbpedia.org/current> Most Similar Triples
0.40727946	http://www.w3.org/2000/01/rdf-schema#comment Epicurus (/ˌɛpɪˈkjʊərəs/; Greek: Ἐπίκουρος Epikouros; 341–270 BC) was an ancient Greek philosopher and sage who founded Epicureanism, a highly influential school of philosophy. He was born on the Greek island of Samos to Athenian parents. Influenced by Democritus, Aristippus, Pyrrho, and possibly the Cynics, he turned against the Platonism of his day and established his own school, known as "the Garden", in Athens. Epicurus and his followers were known for eating simple meals and discussing a wide range of philosophical subjects. He openly allowed women and slaves to join the school as a matter of policy. Of the over 300 works said to have been written by Epicurus about various subjects, the vast majority have been destroyed. Only three letters written by him—the letters to Menoeceus, Pyth <http://dbpedia.org/current> Most Similar Triples
0.40376705	http://dbpedia.org/ontology/abstract Epicurus (/ˌɛpɪˈkjʊərəs/; Greek: Ἐπίκουρος Epikouros; 341–270 BC) was an ancient Greek philosopher and sage who founded Epicureanism, a highly influential school of philosophy. He was born on the Greek island of Samos to Athenian parents. Influenced by Democritus, Aristippus, Pyrrho, and possibly the Cynics, he turned against the Platonism of his day and established his own school, known as "the Garden", in Athens. Epicurus and his followers were known for eating simple meals and discussing a wide range of philosophical subjects. He openly allowed women and slaves to join the school as a matter of policy. Of the over 300 works said to have been written by Epicurus about various subjects, the vast majority have been destroyed. Only three letters written by him—the letters to Menoeceus, Pythocles, and Herodotus—and two collections of quotes—the Principal Doctrines and the Vatican Sayings—have survived intact, along with a few fragments of his other writings. As a result of his work's destruction, most knowledge about his philosophy is due to later authors, particularly the biographer Diogenes Laërtius, the Epicurean Roman poet Lucretius and the Epicurean philosopher Philodemus, and with hostile but largely accurate accounts by the Pyrrhonist philosopher Sextus Empiricus, and the Academic Skeptic and statesman Cicero. Epicurus asserted that philosophy's purpose is to attain as well as to help others attain happy (eudaimonic), tranquil lives characterized by ataraxia (peace and freedom from fear) and aponia (the absence of pain). He advocated that people were best able to pursue philosophy by living a self-sufficient life surrounded by friends. He taught that the root of all human neurosis is death denial and the tendency for human beings to assume that death will be horrific and painful, which he claimed causes unnecessary anxiety, selfish self-protective behaviors, and hypocrisy. According to Epicurus, death is the end of both the body and the soul and therefore should not be feared. Epicurus taught that although the gods exist, they have no involvement in human affairs. He taught that people should act ethically not because the gods punish or reward them for their actions but because, due to the power of guilt, amoral behavior would inevitably lead to remorse weighing on their consciences and as a result, they would be prevented from attaining ataraxia. Epicurus was an empiricist, meaning he believed that only the senses are a reliable source of knowledge about the world. He derived much of his physics and cosmology from the earlier philosopher Democritus (c. 460–c. 370 BC). Like Democritus, Epicurus taught that the universe is infinite and eternal and that all matter is made up of extremely tiny, invisible particles known as atoms. All occurrences in the natural world are ultimately the result of atoms moving and interacting in empty space. Epicurus deviated from Democritus by proposing the idea of atomic "swerve", which holds that atoms may deviate from their expected course, thus permitting humans to possess free will in an otherwise deterministic universe. Though popular, Epicurean teachings were controversial from the beginning. Epicureanism reached the height of its popularity during the late years of the Roman Republic. It died out in late antiquity, subject to hostility from early Christianity. Throughout the Middle Ages Epicurus was popularly, though inaccurately, remembered as a patron of drunkards, whoremongers, and gluttons. His teachings gradually became more widely known in the fifteenth century with the rediscovery of important texts, but his ideas did not become acceptable until the seventeenth century, when the French Catholic priest Pierre Gassendi revived a modified version of them, which was promoted by other writers, including Walter Charleton and Robert Boyle. His influence grew considerably during and after the Enlightenment, profoundly impacting the ideas of major thinkers, including John Locke, Thomas Jefferson, Jeremy Bentham, and Karl Marx. <http://dbpedia.org/current> Most Similar Triples



#302  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Epicurus> <http://dbpedia.org/ontology/notableWorks> <http://dbpedia.org/resource/On_Nature> .
Fact Checking Triple(s) and Provenance
0.6638329 <http://dbpedia.org/resource/Epicurus> <http://schema.org/author> <http://dbpedia.org/resource/On_Nature_(Epicurus)> <http://www.wikidata.org/> Most Similar Triple


#303
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Epicurus> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Philosopher> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Epicurus> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Philosopher> <http://dbpedia.org/current> Same Triple



#304 
Manual Label: Erroneous
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/Euclid> <http://dbpedia.org/ontology/birthDate> "-325"^^<http://www.w3.org/2001/XMLSchema#gYear> .
Fact Checking Triple(s) and Provenance
0.87019575 <http://dbpedia.org/resource/Euclid> <http://dbpedia.org/ontology/birthDate> "-323" <http://viaf.org> Same Predicate - Different Object
0.8308748 <http://dbpedia.org/resource/Euclid> <http://dbpedia.org/ontology/birthDate> "-0324" <http://www.wikidata.org/> Same Predicate - Different Object
0.8094305 <http://dbpedia.org/resource/Euclid> <http://dbpedia.org/ontology/birthDate> "-323-01-01" <http://viaf.org> Same Predicate - Different Object


#305
Manual Label: Erroneous
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/Euclid> <http://dbpedia.org/ontology/deathDate> "-265"^^<http://www.w3.org/2001/XMLSchema#gYear> .
Fact Checking Triple(s) and Provenance
0.9211515 <http://dbpedia.org/resource/Euclid> <http://dbpedia.org/ontology/deathDate> "-285" <http://viaf.org> Same Predicate - Different Object
0.82827854 <http://dbpedia.org/resource/Euclid> <http://dbpedia.org/ontology/deathDate> "-0287" <http://www.wikidata.org/> Same Predicate - Different Object
0.79213846 <http://dbpedia.org/resource/Euclid> <http://dbpedia.org/ontology/deathDate> "0003" <http://dbpedia.org/> Same Predicate - Different Object


#306 
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Euclid> <http://dbpedia.org/ontology/field> <http://dbpedia.org/resource/Mathematics> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Euclid> <http://dbpedia.org/property/field> <http://dbpedia.org/resource/Mathematics> <http://dbpedia.org/current> Same Triple



#307
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Euclid> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/Nicolaus_Copernicus> .
Fact Checking Triple(s) and Provenance
0.36436617 <http://dbpedia.org/resource/Euclid> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/Western_world> <http://dbpedia.org/current> Same Predicate - Different Object
0.32014722 <http://dbpedia.org/resource/Euclid> <http://dbpedia.org/property/influenced> Virtually all subsequent geometry of the Western world and Middle East <http://dbpedia.org/current> Same Predicate - Different Object
0.27979586 <http://dbpedia.org/resource/Euclid> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/Middle_East> <http://dbpedia.org/current> Same Predicate - Different Object


#308 
Manual Label: Correct
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/Euclid> <http://dbpedia.org/ontology/knownFor> "Elements" .
Fact Checking Triple(s) and Provenance
0.5707705 <http://dbpedia.org/resource/Euclid> <http://dbpedia.org/ontology/knownFor> <http://dbpedia.org/resource/List_of_things_named_after_Euclid> <http://dbpedia.org/current> Same Predicate - Different Object
0.50093806 <http://dbpedia.org/resource/Euclid> <http://dbpedia.org/property/knownFor>  <http://dbpedia.org/current> Same Predicate - Different Object
0.4293345 <http://dbpedia.org/resource/Euclid> <http://dbpedia.org/property/knownFor> Euclidean relation <http://dbpedia.org/current> Same Predicate - Different Object


#309  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Euclid> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Ancient_Greece> .
Fact Checking Triple(s) and Provenance
0.73800445	http://yago-knowledge.org/resource/infobox/en/ethnicity "[[greek people|greek]]" <http://yago-knowledge.org> Most Similar Triples
0.632862	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/Wikicat3rd-centuryBCGreekPeople <http://dbpedia.org/current> Most Similar Triples
0.6294476	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:4th-century_BC_Greek_people <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Euclid
#310 
Manual Label: Erroneous
ValidationStatus: Not Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Euclid> <http://dbpedia.org/ontology/notableStudent> <http://dbpedia.org/resource/Archimedes> .
Fact Checking Triple(s) and Provenance
0.45828998	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/WikicatAncientGreekMathematicians <http://dbpedia.org/current> Most Similar Triples
0.4570735	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/WikicatAncientMathematicians <http://dbpedia.org/current> Most Similar Triples
0.45106363	http://www.wikidata.org/entity/P31c http://yago-knowledge.org/resource/wikicat_Ancient_Greek_mathematicians <http://yago-knowledge.org> Most Similar Triples



#311  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Euclid> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Mathematician> .
Fact Checking Triple(s) and Provenance
0.69988143 <http://dbpedia.org/resource/Euclid> <http://www.w3.org/2006/vcard/ns#type> <http://yago-knowledge.org/resource/wikicat_Ancient_mathematicians> <http://yago-knowledge.org> Same Predicate - Different Object
0.6884025 <http://dbpedia.org/resource/Euclid> <http://www.w3.org/2006/vcard/ns#type> <http://yago-knowledge.org/resource/wikicat_Greek_mathematicians> <http://yago-knowledge.org> Same Predicate - Different Object
0.6699792 <http://dbpedia.org/resource/Euclid> <http://www.w3.org/2006/vcard/ns#type> <http://yago-knowledge.org/resource/wikicat_Ancient_Greek_mathematicians> <http://yago-knowledge.org> Same Predicate - Different Object


#312
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Euripides> <http://dbpedia.org/ontology/birthDate> "-484"^^<http://www.w3.org/2001/XMLSchema#gYear> .
Fact Checking Triple(s) and Provenance
0.8244956 <http://dbpedia.org/resource/Euripides> <http://dbpedia.org/ontology/birthDate> "-480" <http://viaf.org> Same Predicate - Different Object
0.8176048 <http://dbpedia.org/resource/Euripides> <http://dbpedia.org/ontology/birthDate> "-0480" <http://dbpedia.org/> Same Predicate - Different Object


#313 
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Euripides> <http://dbpedia.org/ontology/deathDate> "-406"^^<http://www.w3.org/2001/XMLSchema#gYear> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Euripides> <http://dbpedia.org/ontology/deathDate> "-406" <http://viaf.org> Same Triple



#314  
Manual Label: Correct
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/Euripides> <http://dbpedia.org/ontology/field> <http://dbpedia.org/resource/Literature> .
Fact Checking Triple(s) and Provenance
0.54531336	http://dbpedia.org/property/notableWorks  <http://dbpedia.org/current> Most Similar Triples
0.46837693	http://rdf.freebase.com/ns/book.written_work.author http://dbpedia.org/resource/Euripides <http://www.freebase.com> Most Similar Triples
0.46368062	http://rdf.freebase.com/ns/book.written_work.author http://dbpedia.org/resource/Euripides <http://www.freebase.com> Most Similar Triples



#315  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Euripides> <http://dbpedia.org/ontology/knownFor> "Electra" .
Fact Checking Triple(s) and Provenance
0.6786832 <http://dbpedia.org/resource/Euripides> <http://www.wikidata.org/entity/P170c> <http://dbpedia.org/resource/Electra_(Euripides)> <http://viaf.org> Most Similar Triple
0.647995 <http://dbpedia.org/resource/Euripides> <http://yago-knowledge.org/resource/created> <http://dbpedia.org/resource/Electra_(Euripides)> <http://yago-knowledge.org> Most Similar Triple
0.63195354 <http://dbpedia.org/resource/Euripides> <http://schema.org/author> <http://dbpedia.org/resource/Electra_(Euripides)> <http://viaf.org>,<http://www.wikidata.org/> Most Similar Triple


#316 
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Euripides> <http://dbpedia.org/ontology/knownFor> "Medea" .
Fact Checking Triple(s) and Provenance
0.6875662 <http://dbpedia.org/resource/Euripides> <http://schema.org/author> <http://yago-knowledge.org/resource/Medea_(play)> <http://viaf.org>,<http://www.wikidata.org/> Most Similar Triple
0.68337834 <http://dbpedia.org/resource/Euripides> <http://yago-knowledge.org/resource/created> <http://yago-knowledge.org/resource/Medea_(play)> <http://yago-knowledge.org> Most Similar Triple
0.6680156 <http://dbpedia.org/resource/Euripides> <http://www.wikidata.org/entity/P170c> <http://yago-knowledge.org/resource/Medea_(play)> <http://viaf.org> Most Similar Triple


#317  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Euripides> <http://dbpedia.org/ontology/knownFor> "The Bacchae" .
Fact Checking Triple(s) and Provenance
0.855118 <http://dbpedia.org/resource/Euripides> <http://yago-knowledge.org/resource/created> <http://yago-knowledge.org/resource/The_Bacchae> <http://yago-knowledge.org> Most Similar Triple
0.8317697 <http://dbpedia.org/resource/Euripides> <http://schema.org/author> <http://yago-knowledge.org/resource/The_Bacchae> <http://www.wikidata.org/> Most Similar Triple
0.55804 <http://dbpedia.org/resource/Euripides> <http://rdf.freebase.com/ns/film.film_story_contributor.film_story_credits> <http://dbpedia.org/resource/The_Bacchae_(film)> <http://www.freebase.com> Most Similar Triple


#318  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Euripides> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Ancient_Greece> .
Fact Checking Triple(s) and Provenance
0.7672374 <http://dbpedia.org/resource/Euripides> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Classical_Athens> <http://www.wikidata.org/> Same Predicate - Different Object


#319  
Manual Label: Correct
ValidationStatus: Validated


ChatGPT Triple: <http://dbpedia.org/resource/Euripides> <http://dbpedia.org/ontology/notableWork> <http://dbpedia.org/resource/Hippolytus_(play)> .
Fact Checking Triple(s) and Provenance
0.9163943 <http://dbpedia.org/resource/Euripides> <http://dbpedia.org/ontology/author> <http://dbpedia.org/resource/Hippolytus_(play)> <http://dbpedia.org/current> Same Object - Different Predicate
0.8851834 <http://dbpedia.org/resource/Euripides> <http://dbpedia.org/property/writer> <http://dbpedia.org/resource/Hippolytus_(play)> <http://dbpedia.org/current> Same Object - Different Predicate
0.8534086 <http://dbpedia.org/resource/Euripides> <http://rdf.freebase.com/ns/book.author.works_written> <http://dbpedia.org/resource/Hippolytus_(play)> <http://www.freebase.com> Same Object - Different Predicate


#320  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Euripides> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Writer> .
Fact Checking Triple(s) and Provenance
0.6264949 <http://dbpedia.org/resource/Euripides> <http://www.w3.org/2006/vcard/ns#type> <http://yago-knowledge.org/resource/wikicat_Writers> <http://yago-knowledge.org> Same Predicate - Different Object
0.568643 <http://dbpedia.org/resource/Euripides> <http://www.w3.org/2006/vcard/ns#type> <http://yago-knowledge.org/resource/wordnet_writer_110794014> <http://yago-knowledge.org> Same Predicate - Different Object
0.5339221 <http://dbpedia.org/resource/Euripides> <http://www.w3.org/2006/vcard/ns#type> <http://rdf.freebase.com/ns/book.author> <http://www.freebase.com> Same Predicate - Different Object


#321  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Gemistus_Pletho> <http://dbpedia.org/ontology/birthDate> "c. 1355"^^<http://www.w3.org/2001/XMLSchema#gYear> .
Fact Checking Triple(s) and Provenance
0.9304236 <http://dbpedia.org/resource/Gemistus_Pletho> <http://dbpedia.org/ontology/birthDate> "1355" <http://dbpedia.org/>,<http://www.wikidata.org/> Same Predicate - Different Object
0.8413079 <http://dbpedia.org/resource/Gemistus_Pletho> <http://dbpedia.org/ontology/birthDate> "1355-01-01" <http://viaf.org> Same Predicate - Different Object


#322
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Gemistus_Pletho> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Constantinople> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Gemistus_Pletho> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Constantinople> <http://dbpedia.org/> Same Triple



#323  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Gemistus_Pletho> <http://dbpedia.org/ontology/deathDate> "1452"^^<http://www.w3.org/2001/XMLSchema#gYear> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Gemistus_Pletho> <http://dbpedia.org/ontology/deathDate> "1452" <http://dbpedia.org/> Same Triple



#324  
Manual Label: Correct
ValidationStatus: Validated


ChatGPT Triple: <http://dbpedia.org/resource/Gemistus_Pletho> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Mystras> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Gemistus_Pletho> <http://dbpedia.org/property/deathPlace> <http://dbpedia.org/resource/Mystras> <http://dbpedia.org/> Same Triple



#325  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Gemistus_Pletho> <http://dbpedia.org/ontology/field> <http://dbpedia.org/resource/Philosophy> .
Fact Checking Triple(s) and Provenance
0.46864137	http://www.wikidata.org/entity/P106c http://dbpedia.org/ontology/Philosopher <http://www.wikidata.org/> Most Similar Triples
0.4357349	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/ontology/Philosopher <http://dbpedia.org/current> Most Similar Triples
0.43243223	http://www.wikidata.org/entity/P31c http://dbpedia.org/ontology/Philosopher <http://dbpedia.org/> Most Similar Triples



#326
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Gemistus_Pletho> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/Giorgio_Valla> .
Fact Checking Triple(s) and Provenance
0.6642442 <http://dbpedia.org/resource/Gemistus_Pletho> <http://dbpedia.org/property/influenced> <http://dbpedia.org/resource/Italian_Renaissance> <http://dbpedia.org/> Same Predicate - Different Object
0.48960364 <http://dbpedia.org/resource/Gemistus_Pletho> <http://dbpedia.org/property/influenced> <http://dbpedia.org/resource/Cosimo_de'_Medici> <http://dbpedia.org/> Same Predicate - Different Object
0.48889834 <http://dbpedia.org/resource/Gemistus_Pletho> <http://dbpedia.org/property/influenced> <http://dbpedia.org/resource/Basilios_Bessarion> <http://dbpedia.org/> Same Predicate - Different Object


#327
Manual Label: Erroneous
ValidationStatus: Validated

Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Gemistus_Pletho> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/Giovanni_Pico_della_Mirandola> .
Fact Checking Triple(s) and Provenance
0.5320865 <http://dbpedia.org/resource/Gemistus_Pletho> <http://dbpedia.org/property/influenced> <http://dbpedia.org/resource/Italian_Renaissance> <http://dbpedia.org/> Same Predicate - Different Object
0.45767114 <http://dbpedia.org/resource/Gemistus_Pletho> <http://dbpedia.org/property/influenced> <http://dbpedia.org/resource/Cosimo_de'_Medici> <http://dbpedia.org/> Same Predicate - Different Object
0.4344147 <http://dbpedia.org/resource/Gemistus_Pletho> <http://dbpedia.org/property/influenced> <http://dbpedia.org/resource/Basilios_Bessarion> <http://dbpedia.org/> Same Predicate - Different Object


#328 
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Gemistus_Pletho> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/Marsilio_Ficino> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Gemistus_Pletho> <http://dbpedia.org/property/influenced> <http://dbpedia.org/resource/Marsilio_Ficino> <http://dbpedia.org/> Same Triple



#329  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Gemistus_Pletho> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Byzantine_Empire> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Gemistus_Pletho> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Byzantine_Empire> <http://www.wikidata.org/> Same Triple



#330  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Gemistus_Pletho> <http://dbpedia.org/ontology/notableIdea> "Hellenism" .
Fact Checking Triple(s) and Provenance
0.60711217 <http://dbpedia.org/resource/Gemistus_Pletho> <http://xmlns.com/foaf/spec/#term_primaryTopic> <http://dbpedia.org/resource/Category:Hellenism_and_Christianity> <http://dbpedia.org/> Most Similar Triple


#331  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Gemistus_Pletho> <http://dbpedia.org/ontology/notableIdea> "Platonism" .
Fact Checking Triple(s) and Provenance
0.38037878 <http://dbpedia.org/resource/Gemistus_Pletho> <http://dbpedia.org/property/schoolTradition> <http://yago-knowledge.org/resource/Neoplatonism> <http://dbpedia.org/> Most Similar Triple
0.30089182 <http://dbpedia.org/resource/Gemistus_Pletho> <http://yago-knowledge.org/resource/infobox/en/schooltradition> "[[neoplatonism]]" <http://yago-knowledge.org> Most Similar Triple


#332 
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Gemistus_Pletho> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Philosopher> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Gemistus_Pletho> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Philosopher> <http://dbpedia.org/current> Same Triple



#333  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Gemistus_Pletho> <http://www.w3.org/2000/01/rdf-schema#label> "Gemistus Pletho" .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Gemistus_Pletho> <http://www.w3.org/2004/02/skos/core#altLabel> "gemistus pletho, georgius, active 15th century" <http://id.loc.gov/> Same Triple


#334  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Georgios_Papandreou> <http://dbpedia.org/ontology/birthDate> "1888-02-13"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Georgios_Papandreou> <http://dbpedia.org/property/birthDate> 1888-02-13 <http://dbpedia.org/current> Same Triple



#335  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Georgios_Papandreou> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Kalentzi> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Georgios_Papandreou> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Kalentzi> <http://dbpedia.org/current> Same Triple



#336 
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Georgios_Papandreou> <http://dbpedia.org/ontology/deathDate> "1968-11-01"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Georgios_Papandreou> <http://dbpedia.org/property/deathDate> 1968-11-01 <http://dbpedia.org/current> Same Triple



#337  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Georgios_Papandreou> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Georgios_Papandreou> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> <http://dbpedia.org/current> Same Triple



#338  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Georgios_Papandreou> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Georgios_Papandreou> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://dbpedia.org/current> Same Triple



#339  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Georgios_Papandreou> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Politician> .
Fact Checking Triple(s) and Provenance
0.67914635 <http://dbpedia.org/resource/Georgios_Papandreou> <http://purl.org/linguistics/gold/hypernym> <http://dbpedia.org/resource/Politician> <http://dbpedia.org/current> Same Object - Different Predicate


#340  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Georgios_Papandreou> <http://dbpedia.org/ontology/office> <http://dbpedia.org/resource/Prime_Minister_of_Greece> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Georgios_Papandreou> <http://dbpedia.org/property/office> <http://dbpedia.org/resource/Prime_Minister_of_Greece> <http://dbpedia.org/current> Same Triple



#341  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Georgios_Papandreou> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://schema.org/Person> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Georgios_Papandreou> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://schema.org/Person> <http://dbpedia.org/current> Same Triple

#342  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Giorgos_Seferis> <http://dbpedia.org/ontology/awards> <http://dbpedia.org/resource/Nobel_Prize_in_Literature> .
Fact Checking Triple(s) and Provenance
0.8397287 <http://dbpedia.org/resource/Giorgos_Seferis> <http://yago-knowledge.org/resource/hasWonPrize> <http://dbpedia.org/resource/Nobel_Prize_in_Literature> <http://yago-knowledge.org> Same Object - Different Predicate


#343  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Giorgos_Seferis> <http://dbpedia.org/ontology/birthDate> "1900-03-13"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Giorgos_Seferis> <http://dbpedia.org/ontology/birthDate> "1900-03-13" <http://viaf.org>,<http://dbpedia.org/>,<http://www.wikidata.org/> Same Triple



#344  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Giorgos_Seferis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Smyrna> .
Fact Checking Triple(s) and Provenance
0.7882283 <http://dbpedia.org/resource/Giorgos_Seferis> <http://dbpedia.org/ontology/birthPlace> <http://data.nobelprize.org/resource/city/Smyrna_%28now_Izmir%29> <http://data.nobelprize.org/> Same Predicate - Different Object
0.5975644 <http://dbpedia.org/resource/Giorgos_Seferis> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Urla,_İzmir> <http://dbpedia.org/current> Same Predicate - Different Object
0.5951288 <http://dbpedia.org/resource/Giorgos_Seferis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Urla,_Ä°zmir> <http://dbpedia.org/> Same Predicate - Different Object


#345
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Giorgos_Seferis> <http://dbpedia.org/ontology/deathDate> "1971-09-20"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Giorgos_Seferis> <http://dbpedia.org/property/deathDate> 1971-09-20 <http://dbpedia.org/current> Same Triple



#346
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Giorgos_Seferis> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Giorgos_Seferis> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> <http://dbpedia.org/current> Same Triple



#347  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Giorgos_Seferis> <http://dbpedia.org/ontology/field> <http://dbpedia.org/resource/Literature> .
Fact Checking Triple(s) and Provenance
0.5727381	http://www.wikidata.org/entity/P101c http://dbpedia.org/ontology/Writer <http://www.wikidata.org/> Most Similar Triples
0.47134626	http://rdf.freebase.com/ns/book.written_work.author http://dbpedia.org/resource/Giorgos_Seferis <http://www.freebase.com> Most Similar Triples
0.46953487	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Nobel_laureates_in_Literature <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Giorgos_Seferis
#348  
Manual Label: Erroneous
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/Giorgos_Seferis> <http://dbpedia.org/ontology/hasInfluenced> <http://dbpedia.org/resource/Kostas_Kariotakis> .
Fact Checking Triple(s) and Provenance
0.38768536	http://www.wikidata.org/entity/P31c http://yago-knowledge.org/resource/wikicat_Greek_writers <http://yago-knowledge.org> Most Similar Triples
0.38592964	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/WikicatGreekWriters <http://dbpedia.org/current> Most Similar Triples
0.37718078	http://www.wikidata.org/entity/P31c http://yago-knowledge.org/resource/wikicat_People_from_Izmir <http://yago-knowledge.org> Most Similar Triples



http://dbpedia.org/resource/Giorgos_Seferis
#349  
Manual Label: Correct
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/Giorgos_Seferis> <http://dbpedia.org/ontology/hasInfluenced> <http://dbpedia.org/resource/Yiannis_Ritsos> .
Fact Checking Triple(s) and Provenance
0.57717633	http://www.wikidata.org/entity/P735c "yiorgos" <http://viaf.org> Most Similar Triples
0.48410118	http://schema.org/alternateName "yiorgos seferis" <http://viaf.org> Most Similar Triples
0.4078672	http://rdf.freebase.com/ns/common.topic.alias "yiorgos seferis" <http://www.freebase.com> Most Similar Triples



#350 
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Giorgos_Seferis> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Giorgos_Seferis> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://dbpedia.org/current> Same Triple


http://dbpedia.org/resource/Giorgos_Seferis
#351 
Manual Label: Correct
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/Giorgos_Seferis> <http://dbpedia.org/ontology/notableWorks> <http://dbpedia.org/resource/Mythistorema> .
Fact Checking Triple(s) and Provenance
0.41150028	http://rdf.freebase.com/ns/book.author.works_written http://rdf.freebase.com/ns/m.06b12gm  <http://www.freebase.com> Most Similar Triples
0.4051033	http://rdf.freebase.com/ns/book.author.works_written http://rdf.freebase.com/ns/m.06f58fk  <http://www.freebase.com> Most Similar Triples
0.40502083	http://rdf.freebase.com/ns/book.author.works_written http://rdf.freebase.com/ns/m.06dg9vr  <http://www.freebase.com> Most Similar Triples



#352
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Giorgos_Seferis> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Poetry> .
Fact Checking Triple(s) and Provenance
0.7123936 <http://dbpedia.org/resource/Giorgos_Seferis> <http://dbpedia.org/property/occupation> Poet, diplomat <http://dbpedia.org/current> Same Predicate - Different Object


#353
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Giorgos_Seferis> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Giorgos_Seferis> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> <http://dbpedia.org/current> Same Triple


#354  
Manual Label: Correct
ValidationStatus: Validated


ChatGPT Triple: <http://dbpedia.org/resource/Georgios_Karaiskakis> <http://dbpedia.org/ontology/birthDate> "1780-01-23"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Georgios_Karaiskakis> <http://dbpedia.org/ontology/birthDate> "1780-01-23" <http://dbpedia.org/> Same Triple



#355
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Georgios_Karaiskakis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Megalopolis,_Greece> .
Fact Checking Triple(s) and Provenance
0.5553318 <http://dbpedia.org/resource/Georgios_Karaiskakis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Mavrommati,_Karditsa> <http://dbpedia.org/> Same Predicate - Different Object
0.4901781 <http://dbpedia.org/resource/Georgios_Karaiskakis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Karditsa_Prefecture> <http://dbpedia.org/> Same Predicate - Different Object
0.42800903 <http://dbpedia.org/resource/Georgios_Karaiskakis> <http://dbpedia.org/property/birthPlace> Mavrommati, Karditsa, Ottoman Empire <http://dbpedia.org/current> Same Predicate - Different Object


#356
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Georgios_Karaiskakis> <http://dbpedia.org/ontology/deathDate> "1827-04-23"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Georgios_Karaiskakis> <http://dbpedia.org/property/deathDate> 1827-04-23 <http://dbpedia.org/current> Same Triple



#357
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Georgios_Karaiskakis> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Phaleron> .
Fact Checking Triple(s) and Provenance
0.86698985 <http://dbpedia.org/resource/Georgios_Karaiskakis> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Phalerum> <http://dbpedia.org/> Same Predicate - Different Object
0.69281685 <http://dbpedia.org/resource/Georgios_Karaiskakis> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Piraeus> <http://dbpedia.org/> Same Predicate - Different Object
0.6397537 <http://dbpedia.org/resource/Georgios_Karaiskakis> <http://dbpedia.org/property/deathPlace> Phaleron, Attica, Ottoman Empire <http://dbpedia.org/current> Same Predicate - Different Object


#358
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Georgios_Karaiskakis> <http://dbpedia.org/ontology/ethnicity> <http://dbpedia.org/resource/Greeks> .
Fact Checking Triple(s) and Provenance
0.94069123 <http://dbpedia.org/resource/Georgios_Karaiskakis> <http://www.wikidata.org/entity/P172c> <http://dbpedia.org/resource/Greeks> <http://www.wikidata.org/> Same Object - Different Predicate


#359
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Georgios_Karaiskakis> <http://dbpedia.org/ontology/leadership> <http://dbpedia.org/resource/Greek_War_of_Independence> .
Fact Checking Triple(s) and Provenance
0.8745947 <http://dbpedia.org/resource/Georgios_Karaiskakis> <http://dbpedia.org/ontology/commander> <http://dbpedia.org/resource/Greek_War_of_Independence> <http://dbpedia.org/current> Same Object - Different Predicate
0.8252232 <http://dbpedia.org/resource/Georgios_Karaiskakis> <http://dbpedia.org/ontology/militaryBranch> <http://dbpedia.org/resource/Greek_War_of_Independence> <http://dbpedia.org/current> Same Object - Different Predicate
0.8189581 <http://dbpedia.org/resource/Georgios_Karaiskakis> <http://www.wikidata.org/entity/P607c> <http://dbpedia.org/resource/Greek_War_of_Independence> <http://www.wikidata.org/> Same Object - Different Predicate


#360
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Georgios_Karaiskakis> <http://dbpedia.org/ontology/militaryBranch> <http://dbpedia.org/resource/Greek_War_of_Independence> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Georgios_Karaiskakis> <http://dbpedia.org/ontology/militaryBranch> <http://dbpedia.org/resource/Greek_War_of_Independence> <http://dbpedia.org/current> Same Triple



#361
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Georgios_Karaiskakis> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Georgios_Karaiskakis> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://www.wikidata.org/> Same Triple



#362
Manual Label: Correct
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/Georgios_Karaiskakis> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Military_personnel> .
Fact Checking Triple(s) and Provenance
0.30230927 <http://dbpedia.org/resource/Georgios_Karaiskakis> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Ali_Pasha_of_Ioannina> <http://dbpedia.org/current> Same Predicate - Different Object


#363
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Georgios_Karaiskakis> <http://dbpedia.org/ontology/religion> <http://dbpedia.org/resource/Christianity> .
Fact Checking Triple(s) and Provenance
0.43544048	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Eastern_Orthodox_Christians_from_Greece <http://dbpedia.org/current> Most Similar Triples
0.22403613	http://dbpedia.org/ontology/deathPlace http://yago-knowledge.org/resource/Phalerum <http://dbpedia.org/> Most Similar Triples
0.22403613	http://dbpedia.org/property/deathPlace http://yago-knowledge.org/resource/Phalerum <http://dbpedia.org/> Most Similar Triples



#364 
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Georgios_Karaiskakis> <http://dbpedia.org/ontology/spouse> <http://dbpedia.org/resource/Polyxeni_Karaiskaki> .
Fact Checking Triple(s) and Provenance
0.5214906 <http://dbpedia.org/resource/Georgios_Karaiskakis> <http://dbpedia.org/property/spouse> Engolpia Skylodimou <http://dbpedia.org/current> Same Predicate - Different Object


#365  
Manual Label: Correct
ValidationStatus: Validated


ChatGPT Triple: <http://dbpedia.org/resource/Georgios_Karaiskakis> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Georgios_Karaiskakis> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> <http://dbpedia.org/current> Same Triple



#366 
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Georgios_Papanikolaou> <http://dbpedia.org/ontology/birthDate> "1886-05-13"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
0.8719 <http://dbpedia.org/resource/Georgios_Papanikolaou> <http://dbpedia.org/property/birthDate> 1883-05-13 <http://dbpedia.org/current> Same Predicate - Different Object


#367  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Georgios_Papanikolaou> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Kymi,_Greece> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Georgios_Papanikolaou> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Kymi,_Greece> <http://dbpedia.org/current> Same Triple



#368  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Georgios_Papanikolaou> <http://dbpedia.org/ontology/deathDate> "1962-02-19"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Georgios_Papanikolaou> <http://dbpedia.org/property/deathDate> 1962-02-19 <http://dbpedia.org/current> Same Triple



#369
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Georgios_Papanikolaou> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Miami,_Florida> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Georgios_Papanikolaou> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Miami> <http://dbpedia.org/> Same Triple

#370  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Georgios_Papanikolaou> <http://dbpedia.org/ontology/field> <http://dbpedia.org/resource/Medicine> .
Fact Checking Triple(s) and Provenance
0.6489017 <http://dbpedia.org/resource/Georgios_Papanikolaou> <http://dbpedia.org/property/field> <http://dbpedia.org/resource/Pathology> <http://dbpedia.org/> Same Predicate - Different Object
0.62197936 <http://dbpedia.org/resource/Georgios_Papanikolaou> <http://dbpedia.org/property/field> <http://dbpedia.org/resource/Pathologist> <http://dbpedia.org/current> Same Predicate - Different Object


#371
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Georgios_Papanikolaou> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/George_Nichopoulos> .
Fact Checking Triple(s) and Provenance
0.39242306	http://www.wikidata.org/entity/P735c "george n." <http://viaf.org> Most Similar Triples
0.3578874	http://dbpedia.org/property/name "george papanikolaou" <http://dbpedia.org/> Most Similar Triples
0.3578874	http://yago-knowledge.org/resource/infobox/en/name "george papanikolaou" <http://yago-knowledge.org> Most Similar Triples



#372
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Georgios_Papanikolaou> <http://dbpedia.org/ontology/knownFor> "Pap test" .
Fact Checking Triple(s) and Provenance
0.9999998 <http://dbpedia.org/resource/Georgios_Papanikolaou> <http://dbpedia.org/property/knownFor> <http://dbpedia.org/resource/Pap_test> <http://dbpedia.org/> Same Predicate - Different Object
0.7446394 <http://dbpedia.org/resource/Georgios_Papanikolaou> <http://dbpedia.org/property/knownFor> <http://dbpedia.org/resource/Pap_smear> <http://dbpedia.org/current> Same Predicate - Different Object
0.31712767 <http://dbpedia.org/resource/Georgios_Papanikolaou> <http://dbpedia.org/property/knownFor> <http://dbpedia.org/resource/Cytopathology> <http://dbpedia.org/current> Same Predicate - Different Object


#373
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Georgios_Papanikolaou> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Georgios_Papanikolaou> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://www.wikidata.org/> Same Triple



#374
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Georgios_Papanikolaou> <http://dbpedia.org/ontology/notableIdea> "Pap test" .
Fact Checking Triple(s) and Provenance
0.9021486 <http://dbpedia.org/resource/Georgios_Papanikolaou> <http://dbpedia.org/property/knownFor> <http://dbpedia.org/resource/Pap_test> <http://dbpedia.org/> Most Similar Triple
0.5292045 <http://dbpedia.org/resource/Georgios_Papanikolaou> <http://dbpedia.org/ontology/thumbnail> <http://commons.wikimedia.org/wiki/Special:FilePath/Pap_test_abnormal.JPG?width=300> <http://dbpedia.org/> Most Similar Triple
0.47018063 <http://dbpedia.org/resource/Georgios_Papanikolaou> <http://lod.taxonconcept.org/ontology/txn.owl#hasImage> <http://commons.wikimedia.org/wiki/Special:FilePath/Pap_test_abnormal.JPG> <http://dbpedia.org/> Most Similar Triple


#375
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Georgios_Papanikolaou> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Scientist> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Georgios_Papanikolaou> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Scientist> <http://dbpedia.org/current> Same Triple



#376
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Grigoris_Lambrakis> <http://dbpedia.org/ontology/activism> <http://dbpedia.org/resource/Pacifism> .
Fact Checking Triple(s) and Provenance
0.5976347	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Greek_pacifists <http://dbpedia.org/current> Most Similar Triples
0.4502954	http://www.wikidata.org/entity/P31c http://yago-knowledge.org/resource/wikicat_Greek_pacifists <http://yago-knowledge.org> Most Similar Triples
0.44349316	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/WikicatGreekPacifists <http://dbpedia.org/current> Most Similar Triples



#377
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Grigoris_Lambrakis> <http://dbpedia.org/ontology/birthDate> "1912-04-03"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Grigoris_Lambrakis> <http://dbpedia.org/property/birthDate> 1912-04-03 <http://dbpedia.org/current> Same Triple



#378
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Grigoris_Lambrakis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Thessaloniki> .
Fact Checking Triple(s) and Provenance
0.8445952 <http://dbpedia.org/resource/Grigoris_Lambrakis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Greece> <http://dbpedia.org/> Same Predicate - Different Object
0.7775446 <http://dbpedia.org/resource/Grigoris_Lambrakis> <http://dbpedia.org/property/placeOfDeath> <http://dbpedia.org/resource/Thessaloniki> <http://dbpedia.org/> Same Object - Different Predicate
0.7485451 <http://dbpedia.org/resource/Grigoris_Lambrakis> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Thessaloniki> <http://dbpedia.org/current> Same Object - Different Predicate


#379
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Grigoris_Lambrakis> <http://dbpedia.org/ontology/deathDate> "1963-05-27"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Grigoris_Lambrakis> <http://dbpedia.org/property/deathDate> 1963-05-27 <http://dbpedia.org/current> Same Triple



#380
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Grigoris_Lambrakis> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Thessaloniki> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Grigoris_Lambrakis> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Thessaloniki> <http://dbpedia.org/current> Same Triple



#381
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Grigoris_Lambrakis> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Grigoris_Lambrakis> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://www.wikidata.org/> Same Triple



#382
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Grigoris_Lambrakis> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Physician> .
Fact Checking Triple(s) and Provenance
0.6918693 <http://dbpedia.org/resource/Grigoris_Lambrakis> <http://rdf.freebase.com/ns/people.person.profession> <http://dbpedia.org/resource/Physician> <http://www.freebase.com> Same Object - Different Predicate
0.6777522 <http://dbpedia.org/resource/Grigoris_Lambrakis> <http://dbpedia.org/property/occupation> <http://dbpedia.org/resource/Gynecologist> <http://dbpedia.org/current> Same Predicate - Different Object


#383
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Grigoris_Lambrakis> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://schema.org/Person> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Grigoris_Lambrakis> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://schema.org/Person> <http://dbpedia.org/current> Same Triple



#384
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Helene_Ahrweiler> <http://dbpedia.org/ontology/almaMater> <http://dbpedia.org/resource/Sorbonne_University> .
Fact Checking Triple(s) and Provenance
0.6914469 <http://dbpedia.org/resource/Helene_Ahrweiler> <http://dbpedia.org/property/almaMater> <http://dbpedia.org/resource/National_and_Kapodistrian_University_of_Athens> <http://dbpedia.org/current> Same Predicate - Different Object
0.61570346 <http://dbpedia.org/resource/Helene_Ahrweiler> <http://dbpedia.org/property/almaMater> <http://dbpedia.org/resource/École_pratique_des_hautes_études> <http://dbpedia.org/current> Same Predicate - Different Object


#385
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Helene_Ahrweiler> <http://dbpedia.org/ontology/birthDate> "1926-11-12"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
0.96233284 <http://dbpedia.org/resource/Helene_Ahrweiler> <http://dbpedia.org/property/birthDate> 1926-08-29 <http://dbpedia.org/current> Same Predicate - Different Object
0.89071864 <http://dbpedia.org/resource/Helene_Ahrweiler> <http://dbpedia.org/ontology/birthDate> "1926" <http://dbpedia.org/> Same Predicate - Different Object


#386 
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Helene_Ahrweiler> <http://dbpedia.org/ontology/field> <http://dbpedia.org/resource/Byzantine_studies> .
Fact Checking Triple(s) and Provenance
0.80671704	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Scholars_of_Byzantine_history <http://dbpedia.org/current> Most Similar Triples
0.4291076	http://dbpedia.org/property/shortDescription "greek byzantinist" <http://dbpedia.org/> Most Similar Triples
0.426921	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Greek_Byzantinists <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Helene_Ahrweiler
#387 
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Helene_Ahrweiler> <http://dbpedia.org/ontology/knownFor> "Contributing to the study of Byzantine history and civilization."@en .
Fact Checking Triple(s) and Provenance
0.83281565	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Scholars_of_Byzantine_history <http://dbpedia.org/current> Most Similar Triples
0.5264411	http://d-nb.info/standards/elementset/gnd#biographicalOrHistoricalInformation "griech.-franz. prof. fuÌr byzantinistik an der sorbonne" <http://d-nb.info/> Most Similar Triples
0.5009371	http://dbpedia.org/property/shortDescription "greek byzantinist" <http://dbpedia.org/> Most Similar Triples



#388
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Helene_Ahrweiler> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Helene_Ahrweiler> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://www.wikidata.org/> Same Triple



#389
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Helene_Ahrweiler> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Historian> .
Fact Checking Triple(s) and Provenance
0.99999994 <http://dbpedia.org/resource/Helene_Ahrweiler> <http://www.wikidata.org/entity/P106c> <http://dbpedia.org/resource/Historian> <http://www.wikidata.org/> Same Object - Different Predicate


#390
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Helene_Ahrweiler> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Historian> .
Fact Checking Triple(s) and Provenance
0.536259 <http://dbpedia.org/resource/Helene_Ahrweiler> <http://www.w3.org/2006/vcard/ns#type> <http://yago-knowledge.org/resource/wikicat_French_historians> <http://yago-knowledge.org> Same Predicate - Different Object
0.34518358 <http://dbpedia.org/resource/Helene_Ahrweiler> <http://www.w3.org/2006/vcard/ns#type> <http://yago-knowledge.org/resource/wikicat_Fellows_of_the_British_Academy> <http://yago-knowledge.org> Same Predicate - Different Object
0.34457964 <http://dbpedia.org/resource/Helene_Ahrweiler> <http://www.w3.org/2006/vcard/ns#type> <http://dbpedia.org/ontology/Person> <http://bl.uk>,<http://dbpedia.org/>,<http://www.wikidata.org/> Same Predicate - Different Object


#391
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Helene_Ahrweiler> <http://www.w3.org/2000/01/rdf-schema#label> "Helene Glykatzi-Ahrweiler"@en .
Fact Checking Triple(s) and Provenance
0.8656943 <http://dbpedia.org/resource/Helene_Ahrweiler> <http://dbpedia.org/property/name> "Helene Glykatzi-Ahrweiler"@en <http://dbpedia.org/current> Same Object - Different Predicate


#392
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Heraclitus> <http://dbpedia.org/ontology/birthDate> "-535"^^<http://www.w3.org/2001/XMLSchema#gYear> .
Fact Checking Triple(s) and Provenance
0.87847966 <http://dbpedia.org/resource/Heraclitus> <http://dbpedia.org/ontology/birthDate> "-0535" <http://dbpedia.org/> Same Predicate - Different Object
0.7922567 <http://dbpedia.org/resource/Heraclitus> <http://dbpedia.org/ontology/birthDate> "-500" <http://viaf.org> Same Predicate - Different Object


#393
Manual Label: Correct
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/Heraclitus> <http://dbpedia.org/ontology/deathDate> "-475"^^<http://www.w3.org/2001/XMLSchema#gYear> .
Fact Checking Triple(s) and Provenance
0.88280696 <http://dbpedia.org/resource/Heraclitus> <http://dbpedia.org/ontology/deathDate> "-575" <http://viaf.org> Same Predicate - Different Object
0.8651098 <http://dbpedia.org/resource/Heraclitus> <http://dbpedia.org/ontology/deathDate> "-480" <http://viaf.org> Same Predicate - Different Object
0.8534774 <http://dbpedia.org/resource/Heraclitus> <http://dbpedia.org/ontology/deathDate> "-0475" <http://dbpedia.org/> Same Predicate - Different Object


#394
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Heraclitus> <http://dbpedia.org/ontology/field> <http://dbpedia.org/resource/Philosophy> .
Fact Checking Triple(s) and Provenance
0.5040753	http://rdf.freebase.com/ns/user.alexander.philosophy.philosopher.interests http://dbpedia.org/resource/Metaphysics <http://www.freebase.com> Most Similar Triples
0.49583465	http://rdf.freebase.com/ns/user.alexander.philosophy.subject.philosophers http://dbpedia.org/resource/Heraclitus <http://www.freebase.com> Most Similar Triples
0.4892016	http://dbpedia.org/ontology/philosophicalSchool http://dbpedia.org/resource/Pre-Socratic_philosophy <http://dbpedia.org/current> Most Similar Triples



#395  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Heraclitus> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/Aristotle> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Heraclitus> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/Aristotle> <http://dbpedia.org/current> Same Triple



#396
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Heraclitus> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/Friedrich_Nietzsche> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Heraclitus> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/Friedrich_Nietzsche> <http://dbpedia.org/current> Same Triple



#397
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Heraclitus> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/Plato> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Heraclitus> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/Plato> <http://dbpedia.org/current> Same Triple



http://dbpedia.org/resource/Heraclitus
#398
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Heraclitus> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Ancient_Greece> .
Fact Checking Triple(s) and Provenance
0.6848201	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/Wikicat6th-centuryBCGreekPeople <http://dbpedia.org/current> Most Similar Triples
0.6734561	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/Wikicat5th-centuryBCGreekPeople <http://dbpedia.org/current> Most Similar Triples
0.6717472	http://dbpedia.org/property/region http://dbpedia.org/resource/Ancient_Greek_philosophy <http://dbpedia.org/current> Most Similar Triples



#399  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Heraclitus> <http://dbpedia.org/ontology/notableIdea> "Logos" .
Fact Checking Triple(s) and Provenance
0.40999144 <http://dbpedia.org/resource/Heraclitus> <http://dbpedia.org/ontology/notableIdea> <http://dbpedia.org/resource/Impermanence> <http://dbpedia.org/current> Same Predicate - Different Object
0.3678422 <http://dbpedia.org/resource/Heraclitus> <http://dbpedia.org/ontology/notableIdea> <http://dbpedia.org/resource/Unity_of_opposites> <http://dbpedia.org/current> Same Predicate - Different Object


#400
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Heraclitus> <http://dbpedia.org/ontology/notableIdea> "Panta rhei" .
Fact Checking Triple(s) and Provenance
0.43809205 <http://dbpedia.org/resource/Heraclitus> <http://dbpedia.org/ontology/notableIdea> <http://dbpedia.org/resource/Impermanence> <http://dbpedia.org/current> Same Predicate - Different Object
0.3934415 <http://dbpedia.org/resource/Heraclitus> <http://dbpedia.org/ontology/notableIdea> <http://dbpedia.org/resource/Unity_of_opposites> <http://dbpedia.org/current> Same Predicate - Different Object


#401  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Heraclitus> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Philosopher> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Heraclitus> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Philosopher> <http://dbpedia.org/current> Same Triple



#402
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Heraclitus> <http://www.w3.org/2000/01/rdf-schema#label> "Heraclitus" .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Heraclitus> <http://www.w3.org/2004/02/skos/core#altLabel> "heraclitus ephesius (05..?-04..? av. j.-c.)" <http://data.bnf.fr/> Same Triple



#403
Manual Label: Erroneous
ValidationStatus: Not Validated


ChatGPT Triple: <http://dbpedia.org/resource/Herodotus> <http://dbpedia.org/ontology/birthDate> "-0490"^^<http://www.w3.org/2001/XMLSchema#gYear> .
Fact Checking Triple(s) and Provenance
0.91904986 <http://dbpedia.org/resource/Herodotus> <http://dbpedia.org/ontology/birthDate> "-0485" <http://www.wikidata.org/> Same Predicate - Different Object
0.9138373 <http://dbpedia.org/resource/Herodotus> <http://dbpedia.org/ontology/birthDate> "-0484" <http://dbpedia.org/> Same Predicate - Different Object
0.8092495 <http://dbpedia.org/resource/Herodotus> <http://dbpedia.org/ontology/birthDate> "-484-01-01" <http://viaf.org> Same Predicate - Different Object


#404
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Herodotus> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Halicarnassus> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Herodotus> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Halicarnassus> <http://dbpedia.org/current> Same Triple



#405 
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Herodotus> <http://dbpedia.org/ontology/deathDate> "-0424"^^<http://www.w3.org/2001/XMLSchema#gYear> .
Fact Checking Triple(s) and Provenance
0.9701351 <http://dbpedia.org/resource/Herodotus> <http://dbpedia.org/ontology/deathDate> "-0425" <http://dbpedia.org/> Same Predicate - Different Object


#406  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Herodotus> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Thurii> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Herodotus> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Thurii> <http://dbpedia.org/current> Same Triple



#407
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Herodotus> <http://dbpedia.org/ontology/field> <http://dbpedia.org/resource/History> .
Fact Checking Triple(s) and Provenance
0.51438016	http://dbpedia.org/ontology/occupation http://dbpedia.org/resource/Historian <http://dbpedia.org/current> Most Similar Triples
0.51438016	http://dbpedia.org/property/occupation Historian <http://dbpedia.org/current> Most Similar Triples
0.50733054	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/WikicatMilitaryHistorians <http://dbpedia.org/current> Most Similar Triples



#408
Manual Label: Erroneous
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/Herodotus> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/Plutarch> .
Fact Checking Triple(s) and Provenance
0.4731266 <http://dbpedia.org/resource/Aesop> <http://dbpedia.org/property/influenced*> <http://dbpedia.org/resource/Herodotus> <http://dbpedia.org/> Most Similar Triple


#409
Manual Label: Erroneous
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/Herodotus> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/Thucydides> .
Fact Checking Triple(s) and Provenance
0.3473544 <http://dbpedia.org/resource/Aesop> <http://dbpedia.org/property/influenced*> <http://dbpedia.org/resource/Herodotus> <http://dbpedia.org/> Most Similar Triple


http://dbpedia.org/resource/Herodotus
#410  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Herodotus> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Ancient_Greece> .
Fact Checking Triple(s) and Provenance
0.6980102	http://yago-knowledge.org/resource/infobox/en/ethnicity "[[greeks|greek]]" <http://yago-knowledge.org> Most Similar Triples
0.6734561	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/Wikicat5th-centuryBCGreekPeople <http://dbpedia.org/current> Most Similar Triples
0.63872325	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/WikicatAncientGreekGeographers <http://dbpedia.org/current> Most Similar Triples



#411
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Herodotus> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Historian> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Herodotus> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Historian> <http://dbpedia.org/current> Same Triple



#412  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Herodotus> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Herodotus> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> <http://dbpedia.org/current> Same Triple



#413  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Hippocrates> <http://dbpedia.org/ontology/birthDate> "-0460"^^<http://www.w3.org/2001/XMLSchema#gYear> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Hippocrates> <http://dbpedia.org/ontology/birthDate> "-0460" <http://dbpedia.org/> Same Triple



#414
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Hippocrates> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Cos> .
Fact Checking Triple(s) and Provenance
0.81222516 <http://dbpedia.org/resource/Hippocrates> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Kos> <http://dbpedia.org/current> Same Predicate - Different Object
0.6657057 <http://dbpedia.org/resource/Hippocrates> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Greece> <http://dbpedia.org/> Same Predicate - Different Object
0.61871815 <http://dbpedia.org/resource/Hippocrates> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Ancient_Greece> <http://dbpedia.org/current> Same Predicate - Different Object


#415
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Hippocrates> <http://dbpedia.org/ontology/deathDate> "-0377"^^<http://www.w3.org/2001/XMLSchema#gYear> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Hippocrates> <http://dbpedia.org/ontology/deathDate> "-0377" <http://dbpedia.org/> Same Triple



#416
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Hippocrates> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Larissa> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Hippocrates> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Larissa> <http://dbpedia.org/current> Same Triple



#417
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Hippocrates> <http://dbpedia.org/ontology/field> <http://dbpedia.org/resource/Medicine> .
Fact Checking Triple(s) and Provenance
0.39683497 <http://dbpedia.org/resource/Hippocrates> <http://rdf.freebase.com/ns/user.lindenb.default_domain.scientist.known_for> <http://dbpedia.org/resource/Medicine> <http://www.freebase.com> Same Object - Different Predicate


#418
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Hippocrates> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/Galen> .
Fact Checking Triple(s) and Provenance
0.98682714 <http://dbpedia.org/resource/Hippocrates> <http://dbpedia.org/ontology/influencedBy> <http://dbpedia.org/resource/Galen> <http://dbpedia.org/current> Same Object - Different Predicate
0.962219 <http://dbpedia.org/resource/Hippocrates> <http://dbpedia.org/property/influences> <http://dbpedia.org/resource/Galen> <http://dbpedia.org/current> Same Object - Different Predicate
0.78756297 <http://dbpedia.org/resource/Hippocrates> <http://rdf.freebase.com/ns/influence.influence_node.influenced> <http://dbpedia.org/resource/Galen> <http://www.freebase.com> Same Object - Different Predicate


#419
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Hippocrates> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Ancient_Greece> .
Fact Checking Triple(s) and Provenance
0.71945596 <http://dbpedia.org/resource/Hippocrates> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Ancient_Greece> <http://dbpedia.org/current> Same Object - Different Predicate
0.6082677 <http://dbpedia.org/resource/Hippocrates> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Ancient_Greece> <http://dbpedia.org/current> Same Object - Different Predicate


#420
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Hippocrates> <http://dbpedia.org/ontology/notableIdea> "Hippocratic Oath" .
Fact Checking Triple(s) and Provenance
0.7591158 <http://dbpedia.org/resource/Hippocrates> <http://rdf.freebase.com/ns/symbols.name_source.namesakes> <http://dbpedia.org/resource/Hippocratic_Oath> <http://www.freebase.com> Most Similar Triple
0.5100854 <http://dbpedia.org/resource/Hippocrates> <http://rdf.freebase.com/ns/user.lindenb.default_domain.scientist.known_for> <http://dbpedia.org/resource/Hippocratic_Oath> <http://www.freebase.com> Most Similar Triple
0.46233648 <http://dbpedia.org/resource/Hippocratic_Oath> <http://rdf.freebase.com/ns/symbols.namesake.named_after*> <http://dbpedia.org/resource/Hippocrates> <http://www.freebase.com> Most Similar Triple


#421
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Hippocrates> <http://dbpedia.org/ontology/notableWork> <http://dbpedia.org/resource/Hippocratic_Corpus> .
Fact Checking Triple(s) and Provenance
0.72732997 <http://dbpedia.org/resource/Hippocrates> <http://rdf.freebase.com/ns/symbols.name_source.namesakes> <http://dbpedia.org/resource/Hippocratic_Corpus> <http://www.freebase.com> Same Object - Different Predicate
0.659075 <http://dbpedia.org/resource/Hippocrates> <http://rdf.freebase.com/ns/user.lindenb.default_domain.scientist.known_for> <http://dbpedia.org/resource/Hippocratic_Corpus> <http://www.freebase.com> Same Object - Different Predicate


#422
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Hippocrates> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Physician> .
Fact Checking Triple(s) and Provenance
0.7227737 <http://dbpedia.org/resource/Hippocrates> <http://www.w3.org/2006/vcard/ns#type> <http://rdf.freebase.com/ns/medicine.physician> <http://www.freebase.com> Same Predicate - Different Object
0.62074924 <http://dbpedia.org/resource/Hippocrates> <http://www.w3.org/2006/vcard/ns#type> <http://yago-knowledge.org/resource/wikicat_Ancient_Greek_physicians> <http://yago-knowledge.org> Same Predicate - Different Object
0.37263504 <http://dbpedia.org/resource/Hippocrates> <http://www.w3.org/2006/vcard/ns#type> <http://dbpedia.org/ontology/Person> <http://bl.uk>,<http://ta.sandrart.net>,<http://dbpedia.org/>,<http://www.wikidata.org/> Same Predicate - Different Object


#423
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Hippocrates> <http://www.w3.org/2000/01/rdf-schema#label> "Hippocrates" .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Hippocrates> <http://www.w3.org/2004/02/skos/core#altLabel> "hippocrates, of cos" <http://id.loc.gov/> Same Triple



#424
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Homer> <http://dbpedia.org/ontology/birthDate> "-800"^^<http://www.w3.org/2001/XMLSchema#gYear> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Homer> <http://dbpedia.org/ontology/birthDate> "-800" <http://www.wikidata.org/> Same Triple



#425
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Homer> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Ionia> .
Fact Checking Triple(s) and Provenance
0.5738026 <http://dbpedia.org/resource/Homer> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Smyrna> <http://dbpedia.org/> Same Predicate - Different Object


#426
Manual Label: Erroneous
ValidationStatus: Not Validated

Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Homer> <http://dbpedia.org/ontology/deathDate> "-701"^^<http://www.w3.org/2001/XMLSchema#gYear> .
Fact Checking Triple(s) and Provenance
0.78262484 <http://dbpedia.org/resource/Homer> <http://dbpedia.org/ontology/deathDate> "-800" <http://viaf.org>,<http://www.wikidata.org/> Same Predicate - Different Object


#427  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Homer> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Ios> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Homer> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Ios> <http://dbpedia.org/current> Same Triple



#428
Manual Label: Erroneous
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/Homer> <http://dbpedia.org/ontology/education> <http://dbpedia.org/resource/School_of_Homer> .
Fact Checking Triple(s) and Provenance
0.6717746	http://purl.org/goodrelations/v1#name "homer" <http://viaf.org> Most Similar Triples
0.6717746	http://xmlns.com/foaf/0.1/name "homer" <http://dbpedia.org/> Most Similar Triples
0.6717746	http://xmlns.com/foaf/0.1/name "homer" <http://ta.sandrart.net> Most Similar Triples



#429
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Homer> <http://dbpedia.org/ontology/genre> <http://dbpedia.org/resource/Epic_poetry> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Homer> <http://dbpedia.org/ontology/genre> <http://dbpedia.org/resource/Epic_poetry> <http://dbpedia.org/current> Same Triple



#430
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Homer> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/Dante_Alighieri> .
Fact Checking Triple(s) and Provenance
0.9784735 <http://dbpedia.org/resource/Homer> <http://purl.org/vocab/relationship/influencedBy> <http://dbpedia.org/resource/Dante_Alighieri> <http://www.wikidata.org/> Same Object - Different Predicate
0.8113582 <http://dbpedia.org/resource/Homer> <http://rdf.freebase.com/ns/influence.influence_node.influenced> <http://dbpedia.org/resource/Dante_Alighieri> <http://www.freebase.com> Same Object - Different Predicate


#431
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Homer> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/Virgil> .
Fact Checking Triple(s) and Provenance
0.792675 <http://dbpedia.org/resource/Homer> <http://rdf.freebase.com/ns/influence.influence_node.influenced> <http://dbpedia.org/resource/Virgil> <http://www.freebase.com> Same Object - Different Predicate


#432
Manual Label: Correct
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/Homer> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/William_Shakespeare> .
Fact Checking Triple(s) and Provenance
0.56167144 <http://dbpedia.org/resource/Homer> <http://dbpedia.org/property/influenced> "classics" <http://dbpedia.org/> Same Predicate - Different Object


#433
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Homer> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Ancient_Greece> .
Fact Checking Triple(s) and Provenance
0.9021204 <http://dbpedia.org/resource/Homer> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://www.wikidata.org/> Same Predicate - Different Object
0.8454767 <http://dbpedia.org/resource/Homer> <http://dbpedia.org/property/nationality> <http://dbpedia.org/resource/Greeks> <http://dbpedia.org/current> Same Predicate - Different Object


#434
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Homer> <http://dbpedia.org/ontology/notableWork> <http://dbpedia.org/resource/Iliad> .
Fact Checking Triple(s) and Provenance
0.90845835 <http://dbpedia.org/resource/Homer> <http://dbpedia.org/property/author> <http://dbpedia.org/resource/Iliad> <http://dbpedia.org/current> Same Object - Different Predicate
0.8469883 <http://dbpedia.org/resource/Homer> <http://rdf.freebase.com/ns/book.author.works_written> <http://dbpedia.org/resource/Iliad> <http://www.freebase.com> Same Object - Different Predicate
0.8111696 <http://dbpedia.org/resource/Homer> <http://www.wikidata.org/entity/P170c> <http://dbpedia.org/resource/Iliad> <http://viaf.org> Same Object - Different Predicate


#435
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Homer> <http://dbpedia.org/ontology/notableWork> <http://dbpedia.org/resource/Odyssey> .
Fact Checking Triple(s) and Provenance
0.84007335 <http://dbpedia.org/resource/Homer> <http://schema.org/author> <http://dbpedia.org/resource/Odyssey> <http://viaf.org>,<http://www.wikidata.org/> Same Object - Different Predicate
0.804115 <http://dbpedia.org/resource/Homer> <http://rdf.freebase.com/ns/book.author.works_written> <http://dbpedia.org/resource/Odyssey> <http://www.freebase.com> Same Object - Different Predicate
0.6775634 <http://dbpedia.org/resource/Homer> <http://www.wikidata.org/entity/P170c> <http://dbpedia.org/resource/Odyssey> <http://viaf.org> Same Object - Different Predicate


#436
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Homer> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Poet> .
Fact Checking Triple(s) and Provenance
0.6807886 <http://dbpedia.org/resource/Homer> <http://rdf.freebase.com/ns/people.person.profession> <http://dbpedia.org/resource/Poet> <http://www.freebase.com> Same Object - Different Predicate


#437
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Homer> <http://dbpedia.org/ontology/subject> <http://dbpedia.org/resource/Greek_mythology> .
Fact Checking Triple(s) and Provenance
0.5671857 <http://dbpedia.org/resource/Homer> <http://purl.obolibrary.org/obo/BFO_0000050> <http://dbpedia.org/resource/Greek_mythology> <http://www.wikidata.org/> Same Object - Different Predicate
0.33267206 <http://dbpedia.org/resource/Homer> <http://dbpedia.org/property/subject> <http://dbpedia.org/resource/Philitas_of_Cos> <http://dbpedia.org/current> Same Predicate - Different Object
0.3184973 <http://dbpedia.org/resource/Homer> <http://dbpedia.org/property/subject> <http://dbpedia.org/resource/Epic_cycle> <http://dbpedia.org/current> Same Predicate - Different Object


#438
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Homer> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Homer> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> <http://dbpedia.org/current> Same Triple



#439
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Ioannis_Kapodistrias> <http://dbpedia.org/ontology/birthDate> "1776-02-11"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Ioannis_Kapodistrias> <http://dbpedia.org/property/birthDate> 1776-02-11 <http://dbpedia.org/current> Same Triple



#440
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Ioannis_Kapodistrias> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Corfu> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Ioannis_Kapodistrias> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Corfu> <http://dbpedia.org/current> Same Triple



#441
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Ioannis_Kapodistrias> <http://dbpedia.org/ontology/deathDate> "1831-10-09"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Ioannis_Kapodistrias> <http://dbpedia.org/property/deathDate> 1831-10-09 <http://dbpedia.org/current> Same Triple



#442
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Ioannis_Kapodistrias> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Nafplio> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Ioannis_Kapodistrias> <http://dbpedia.org/property/deathPlace> <http://dbpedia.org/resource/Nafplio> <http://dbpedia.org/> Same Triple



#443
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Ioannis_Kapodistrias> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greek_people> .
Fact Checking Triple(s) and Provenance
0.8336109 <http://dbpedia.org/resource/Ioannis_Kapodistrias> <http://dbpedia.org/property/nationality> <http://dbpedia.org/resource/Greece> <http://dbpedia.org/current> Same Predicate - Different Object
0.47710857 <http://dbpedia.org/resource/Ioannis_Kapodistrias> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Russian_Empire> <http://www.wikidata.org/> Same Predicate - Different Object


#444
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Ioannis_Kapodistrias> <http://dbpedia.org/ontology/office> <http://dbpedia.org/resource/List_of_heads_of_state_of_Greece> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Ioannis_Kapodistrias> <http://dbpedia.org/property/office> <http://dbpedia.org/resource/List_of_heads_of_state_of_Greece> <http://dbpedia.org/> Same Triple



#445 
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Ioannis_Kapodistrias> <http://dbpedia.org/ontology/predecessor> <http://dbpedia.org/resource/Alexander_Mavrocordatos> .
Fact Checking Triple(s) and Provenance
0.50240374 <http://dbpedia.org/resource/Ioannis_Kapodistrias> <http://dbpedia.org/property/predecessor> <http://dbpedia.org/resource/Andreas_Zaimis> <http://dbpedia.org/current> Same Predicate - Different Object
0.49418193 <http://dbpedia.org/resource/Ioannis_Kapodistrias> <http://dbpedia.org/property/predecessor> <http://dbpedia.org/resource/Nikolay_Rumyantsev> <http://dbpedia.org/current> Same Predicate - Different Object
0.4799864 <http://dbpedia.org/resource/Ioannis_Kapodistrias> <http://dbpedia.org/ontology/predecessor> <http://dbpedia.org/resource/Augustinos_Kapodistrias__Tenure__1> <http://dbpedia.org/current> Same Predicate - Different Object


#446  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Ioannis_Kapodistrias> <http://dbpedia.org/ontology/signature> <http://commons.wikimedia.org/wiki/File:Ioannis_Kapodistrias_signature.svg> .
Fact Checking Triple(s) and Provenance
0.9221417 <http://dbpedia.org/resource/Ioannis_Kapodistrias> <http://dbpedia.org/property/signature> Ioannis Kapodistrias signature.svg <http://dbpedia.org/current> Same Predicate - Different Object


#447  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Ioannis_Kapodistrias> <http://dbpedia.org/ontology/successor> <http://dbpedia.org/resource/Augustinos_Kapodistrias> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Ioannis_Kapodistrias> <http://dbpedia.org/property/successor> <http://dbpedia.org/resource/Augustinos_Kapodistrias> <http://dbpedia.org/current> Same Triple



#448
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Ioannis_Kapodistrias> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Ioannis_Kapodistrias> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> <http://dbpedia.org/current> Same Triple



#449  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Ioannis_Metaxas> <http://dbpedia.org/ontology/birthDate> "1871-04-12"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Ioannis_Metaxas> <http://dbpedia.org/property/birthDate> 1871-04-12 <http://dbpedia.org/current> Same Triple



#450
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Ioannis_Metaxas> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Ithaca> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Ioannis_Metaxas> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Ithaca> <http://dbpedia.org/> Same Triple



#451
Manual Label: Erroneous
ValidationStatus: Not Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Ioannis_Metaxas> <http://dbpedia.org/ontology/child> <http://dbpedia.org/resource/Nikolaos_Metaxas> .
Fact Checking Triple(s) and Provenance
0.5715682	http://www.wikidata.org/entity/P734c "metaxas" <http://bl.uk> Most Similar Triples
0.5715682	http://www.wikidata.org/entity/P734c "metaxas" <http://viaf.org> Most Similar Triples
0.55878735	http://yago-knowledge.org/resource/hasFamilyName "metaxas" <http://yago-knowledge.org> Most Similar Triples



http://dbpedia.org/resource/Ioannis_Metaxas
#452 
Manual Label: Erroneous
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/Ioannis_Metaxas> <http://dbpedia.org/ontology/child> <http://dbpedia.org/resource/Spyros_Metaxas> .
Fact Checking Triple(s) and Provenance
0.60325533	http://yago-knowledge.org/resource/hasFamilyName "metaxas" <http://yago-knowledge.org> Most Similar Triples
0.5999734	http://www.wikidata.org/entity/P734c "metaxas" <http://viaf.org> Most Similar Triples
0.5999734	http://www.wikidata.org/entity/P734c "metaxas" <http://bl.uk> Most Similar Triples



#453
Manual Label: Correct
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/Ioannis_Metaxas> <http://dbpedia.org/ontology/deathDate> "1941-01-29"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Ioannis_Metaxas> <http://dbpedia.org/property/deathDate> 1941-01-29 <http://dbpedia.org/current> Same Triple



#454  
Manual Label: Correct
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/Ioannis_Metaxas> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Ioannis_Metaxas> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> <http://dbpedia.org/current> Same Triple



#455
Manual Label: Correct
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/Ioannis_Metaxas> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Ioannis_Metaxas> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://www.wikidata.org/> Same Triple



http://dbpedia.org/resource/Ioannis_Metaxas
#456
Manual Label: Correct
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/Ioannis_Metaxas> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Military_officer> .
Fact Checking Triple(s) and Provenance
0.9473442	http://www.wikidata.org/entity/P106c http://dbpedia.org/resource/Officer_(armed_forces) <http://www.wikidata.org/> Most Similar Triples
0.7173132	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/MilitaryOfficer110317007 <http://dbpedia.org/current> Most Similar Triples
0.67106307	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/CommissionedMilitaryOfficer109943239 <http://dbpedia.org/current> Most Similar Triples



#457  
Manual Label: Correct
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/Ioannis_Metaxas> <http://dbpedia.org/ontology/predecessor> <http://dbpedia.org/resource/Konstantinos_Demertzis> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Ioannis_Metaxas> <http://dbpedia.org/property/predecessor> <http://dbpedia.org/resource/Konstantinos_Demertzis> <http://dbpedia.org/current> Same Triple



#458 
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Ioannis_Metaxas> <http://dbpedia.org/ontology/primeMinisterOfGreece> <http://dbpedia.org/resource/Ioannis_Metaxas> .
Fact Checking Triple(s) and Provenance
0.5010815 <http://dbpedia.org/resource/Ioannis_Metaxas> <http://xmlns.com/foaf/0.1/focus*> <http://dbpedia.org/resource/Ioannis_Metaxas> <http://data.bnf.fr/> Same Object - Different Predicate
0.49406123 <http://dbpedia.org/resource/Ioannis_Metaxas> <http://xmlns.com/foaf/0.1/focus> <http://dbpedia.org/resource/Ioannis_Metaxas> <http://data.bnf.fr/> Same Object - Different Predicate
0.4449114 <http://dbpedia.org/resource/Ioannis_Metaxas> <http://www.w3.org/2002/07/owl#sameAs*> <http://dbpedia.org/resource/Ioannis_Metaxas> <http://bl.uk> Same Object - Different Predicate


#459 
Manual Label: Correct
ValidationStatus: Validated

 ChatGPT Triple: <http://dbpedia.org/resource/Ioannis_Metaxas> <http://dbpedia.org/ontology/successor> <http://dbpedia.org/resource/Alexandros_Koryzis> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Ioannis_Metaxas> <http://dbpedia.org/property/successor> <http://dbpedia.org/resource/Alexandros_Koryzis> <http://dbpedia.org/current> Same Triple



#460  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Ioannis_Metaxas> <http://www.w3.org/2000/01/rdf-schema#label> "Ioannis Metaxas"@en .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Ioannis_Metaxas> <http://www.w3.org/2000/01/rdf-schema#label> "Ioannis Metaxas"@en <http://dbpedia.org/current> Same Triple



#461 
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Ion_Dragoumis> <http://dbpedia.org/ontology/birthDate> "1878-09-16"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
0.9942056 <http://dbpedia.org/resource/Ion_Dragoumis> <http://dbpedia.org/property/birthDate> 1878-09-14 <http://dbpedia.org/current> Same Predicate - Different Object


#462  
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Ion_Dragoumis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Heraklion> .
Fact Checking Triple(s) and Provenance
0.7052372 <http://dbpedia.org/resource/Ion_Dragoumis> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Athens> <http://dbpedia.org/current> Same Predicate - Different Object
0.591595 <http://dbpedia.org/resource/Ion_Dragoumis> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Kingdom_of_Greece> <http://dbpedia.org/current> Same Predicate - Different Object


#463  
Manual Label: Erroneous
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/Ion_Dragoumis> <http://dbpedia.org/ontology/deathDate> "1920-06-29"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
0.9638268 <http://dbpedia.org/resource/Ion_Dragoumis> <http://dbpedia.org/ontology/deathDate> "1920-07-31" <http://dbpedia.org/>,<http://www.wikidata.org/> Same Predicate - Different Object
0.9576337 <http://dbpedia.org/resource/Ion_Dragoumis> <http://dbpedia.org/ontology/deathDate> "1920-08-13" <http://viaf.org> Same Predicate - Different Object
0.8356697 <http://dbpedia.org/resource/Ion_Dragoumis> <http://dbpedia.org/ontology/deathDate> 2014-09-20 <http://dbpedia.org/current> Same Predicate - Different Object


#464  
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Ion_Dragoumis> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Thessaloniki> .
Fact Checking Triple(s) and Provenance
0.8162209 <http://dbpedia.org/resource/Ion_Dragoumis> <http://dbpedia.org/property/deathPlace> <http://dbpedia.org/resource/Athens> <http://dbpedia.org/current> Same Predicate - Different Object
0.8084905 <http://dbpedia.org/resource/Ion_Dragoumis> <http://dbpedia.org/property/deathPlace> <http://dbpedia.org/resource/Kingdom_of_Greece> <http://dbpedia.org/current> Same Predicate - Different Object


#465  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Ion_Dragoumis> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Ion_Dragoumis> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://www.wikidata.org/> Same Triple



#466  
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Ion_Dragoumis> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Journalist> .
Fact Checking Triple(s) and Provenance
0.8099257 <http://dbpedia.org/resource/Ion_Dragoumis> <http://dbpedia.org/property/occupation> Writer <http://dbpedia.org/current> Same Predicate - Different Object
0.67200017 <http://dbpedia.org/resource/Ion_Dragoumis> <http://dbpedia.org/property/occupation> Diplomat <http://dbpedia.org/current> Same Predicate - Different Object
0.61721003 <http://dbpedia.org/resource/Ion_Dragoumis> <http://dbpedia.org/property/occupation> Philosopher <http://dbpedia.org/current> Same Predicate - Different Object


#467  
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Ion_Dragoumis> <http://dbpedia.org/ontology/politicalParty> <http://dbpedia.org/resource/Liberal_Party_(Greece)> .
Fact Checking Triple(s) and Provenance
0.76860154	http://yago-knowledge.org/resource/isKnownFor http://yago-knowledge.org/resource/Eastern_Party_in_Greece <http://yago-knowledge.org> Most Similar Triples
0.7452221	http://dbpedia.org/property/notableIdeas http://dbpedia.org/resource/Eastern_Party_in_Greece <http://dbpedia.org/current> Most Similar Triples
0.7419952	http://dbpedia.org/ontology/notableIdea http://dbpedia.org/resource/Eastern_Party_in_Greece <http://dbpedia.org/current> Most Similar Triples



#468  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Ion_Dragoumis> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Ion_Dragoumis> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> <http://dbpedia.org/current> Same Triple



#469  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Ion_Dragoumis> <http://www.w3.org/2000/01/rdf-schema#label> "Ion Dragoumis"@en .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Ion_Dragoumis> <http://www.w3.org/2000/01/rdf-schema#label> "Ion Dragoumis"@en <http://dbpedia.org/current> Same Triple



#470
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Karolos_Koun> <http://dbpedia.org/ontology/birthDate> "1908-12-13"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
0.98253757 <http://dbpedia.org/resource/Karolos_Koun> <http://dbpedia.org/ontology/birthDate> "1908-09-13" <http://viaf.org>,<http://dbpedia.org/>,<http://www.wikidata.org/> Same Predicate - Different Object


#471  
Manual Label: Erroneous
ValidationStatus: Validated


ChatGPT Triple: <http://dbpedia.org/resource/Karolos_Koun> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Thessaloniki> .
Fact Checking Triple(s) and Provenance
0.52413285	http://schema.org/birthPlace http://viaf.org/viaf/123562716 <http://www.wikidata.org/> Most Similar Triples
0.482806	http://www.wikidata.org/entity/P20c http://www.bbc.co.uk/programmes/places/athens#place <http://www.wikidata.org/> Most Similar Triples
0.43593174	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Greek_people_of_Polish_descent <http://dbpedia.org/current> Most Similar Triples



#472  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Karolos_Koun> <http://dbpedia.org/ontology/deathDate> "1987-02-14"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Karolos_Koun> <http://dbpedia.org/ontology/deathDate> "1987-02-14" <http://viaf.org>,<http://dbpedia.org/>,<http://www.wikidata.org/> Same Triple



#473 
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Karolos_Koun> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> .
Fact Checking Triple(s) and Provenance
0.92182374 <http://dbpedia.org/resource/Karolos_Koun> <http://www.wikidata.org/entity/P20c> <http://dbpedia.org/resource/Athens> <http://www.wikidata.org/> Same Object - Different Predicate


#474  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Karolos_Koun> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Karolos_Koun> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://www.wikidata.org/> Same Triple



http://dbpedia.org/resource/Karolos_Koun
#475  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Karolos_Koun> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Actor> .
Fact Checking Triple(s) and Provenance
0.46776885	http://www.wikidata.org/entity/P106c http://www.wikidata.org/entity/Q3455803  <http://www.wikidata.org/> Most Similar Triples
0.45180327	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/YagoLegalActor <http://dbpedia.org/current> Most Similar Triples
0.4485517	http://purl.org/dc/elements/1.1/description "greek theatre director" <http://dbpedia.org/> Most Similar Triples



http://dbpedia.org/resource/Karolos_Koun
#476
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Karolos_Koun> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Playwright> .
Fact Checking Triple(s) and Provenance
0.5241619	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Greek_theatre_directors <http://dbpedia.org/current> Most Similar Triples
0.52385336	http://purl.org/dc/elements/1.1/description "greek theatre director" <http://dbpedia.org/> Most Similar Triples
0.5214435	http://dbpedia.org/property/shortDescription "greek theatre director" <http://dbpedia.org/> Most Similar Triples



http://dbpedia.org/resource/Karolos_Koun
#477
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Karolos_Koun> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Theatre_director> .
Fact Checking Triple(s) and Provenance
0.71102	http://purl.org/dc/elements/1.1/description "greek theatre director" <http://dbpedia.org/> Most Similar Triples
0.699794	http://dbpedia.org/property/shortDescription "greek theatre director" <http://dbpedia.org/> Most Similar Triples
0.6786628	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Greek_theatre_directors <http://dbpedia.org/current> Most Similar Triples



#478  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Karolos_Koun> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Theatre_director> .
Fact Checking Triple(s) and Provenance
0.5325784 <http://dbpedia.org/resource/Karolos_Koun> <http://www.w3.org/2006/vcard/ns#type> <http://yago-knowledge.org/resource/wikicat_Greek_theatre_directors> <http://yago-knowledge.org> Same Predicate - Different Object
0.35059482 <http://dbpedia.org/resource/Karolos_Koun> <http://www.w3.org/2006/vcard/ns#type> <http://rdf.freebase.com/ns/common.topic> <http://www.freebase.com> Same Predicate - Different Object
0.34508944 <http://dbpedia.org/resource/Karolos_Koun> <http://www.w3.org/2006/vcard/ns#type> <http://dbpedia.org/ontology/Agent> <http://dbpedia.org/> Same Predicate - Different Object


#479
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Katina_Paxinou> <http://dbpedia.org/ontology/birthDate> "1900-12-17"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Katina_Paxinou> <http://dbpedia.org/property/birthDate> 1900-12-17 <http://dbpedia.org/current> Same Triple



#480
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Katina_Paxinou> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Piraeus> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Katina_Paxinou> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Piraeus> <http://dbpedia.org/current> Same Triple



#481
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Katina_Paxinou> <http://dbpedia.org/ontology/deathDate> "1973-02-22"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Katina_Paxinou> <http://dbpedia.org/property/deathDate> 1973-02-22 <http://dbpedia.org/current> Same Triple



#482
Manual Label: Erroneous
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Katina_Paxinou> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/London> .
Fact Checking Triple(s) and Provenance
0.6984122 <http://dbpedia.org/resource/Katina_Paxinou> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> <http://dbpedia.org/current> Same Predicate - Different Object
0.65218997 <http://dbpedia.org/resource/Katina_Paxinou> <http://dbpedia.org/property/deathPlace> Athens, Greece <http://dbpedia.org/current> Same Predicate - Different Object


#483 
Manual Label: Erroneous
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/Katina_Paxinou> <http://dbpedia.org/ontology/education> <http://dbpedia.org/resource/National_Theatre_of_Greece> .
Fact Checking Triple(s) and Provenance
0.5615418	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/WikicatGreekStageActors <http://dbpedia.org/current> Most Similar Triples
0.5556616	http://www.wikidata.org/entity/P31c http://yago-knowledge.org/resource/wikicat_Greek_stage_actors <http://yago-knowledge.org> Most Similar Triples
0.5241191	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Greek_stage_actresses <http://dbpedia.org/current> Most Similar Triples



#484  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Katina_Paxinou> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Actor> .
Fact Checking Triple(s) and Provenance
0.76442075 <http://dbpedia.org/resource/Katina_Paxinou> <http://dbpedia.org/property/occupation> Actress <http://dbpedia.org/current> Same Predicate - Different Object
0.35745347 <http://dbpedia.org/resource/Katina_Paxinou> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Katina_Paxinou__PersonFunction__1> <http://dbpedia.org/current> Same Predicate - Different Object


http://dbpedia.org/resource/Katina_Paxinou
#485  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Katina_Paxinou> <http://dbpedia.org/property/awards> <http://dbpedia.org/resource/Academy_Award_for_Best_Supporting_Actress> .
Fact Checking Triple(s) and Provenance
0.8498796	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Best_Supporting_Actress_Academy_Award_winners <http://dbpedia.org/current> Most Similar Triples
0.7146371	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Best_Supporting_Actress_Golden_Globe_(film)_winners <http://dbpedia.org/current> Most Similar Triples
0.6586983	http://xmlns.com/foaf/spec/#term_primaryTopic http://dbpedia.org/resource/Category:Best_Supporting_Actress_Academy_Award_winners <http://dbpedia.org/> Most Similar Triples



http://dbpedia.org/resource/Katina_Paxinou
#486
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Katina_Paxinou> <http://dbpedia.org/property/causeOfDeath> <http://dbpedia.org/resource/Lung_cancer> .
Fact Checking Triple(s) and Provenance
0.47788835	http://dbpedia.org/property/deathCause http://data.bnf.fr/ark:/12148/cb11931105q <http://dbpedia.org/> Most Similar Triples
0.43559295	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Deaths_from_cancer_in_Greece <http://dbpedia.org/current> Most Similar Triples
0.35769445	http://xmlns.com/foaf/spec/#term_primaryTopic http://dbpedia.org/resource/Category:Cancer_deaths_in_Greece <http://dbpedia.org/> Most Similar Triples



#487  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Katina_Paxinou> <http://dbpedia.org/property/films> <http://dbpedia.org/resource/For_Whom_the_Bell_Tolls_(film)> .
Fact Checking Triple(s) and Provenance
0.9138888 <http://dbpedia.org/resource/Katina_Paxinou> <http://dbpedia.org/ontology/starring> <http://dbpedia.org/resource/For_Whom_the_Bell_Tolls_(film)> <http://dbpedia.org/current> Same Object - Different Predicate
0.8916762 <http://dbpedia.org/resource/Katina_Paxinou> <http://yago-knowledge.org/resource/actedIn> <http://dbpedia.org/resource/For_Whom_the_Bell_Tolls_(film)> <http://yago-knowledge.org> Same Object - Different Predicate
0.82021964 <http://dbpedia.org/resource/Katina_Paxinou> <http://www.wikidata.org/entity/P161c> <http://dbpedia.org/resource/For_Whom_the_Bell_Tolls_(film)> <http://www.wikidata.org/> Same Object - Different Predicate


#488  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Katina_Paxinou> <http://dbpedia.org/property/nationality> <http://dbpedia.org/resource/Greece> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Katina_Paxinou> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://www.wikidata.org/> Same Triple



#489
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Katina_Paxinou> <http://dbpedia.org/property/spouse> <http://dbpedia.org/resource/Alexander_Minotis> .
Fact Checking Triple(s) and Provenance
0.7948402 <http://dbpedia.org/resource/Katina_Paxinou> <http://dbpedia.org/property/spouse> <http://dbpedia.org/resource/Alexis_Minotis> <http://dbpedia.org/current> Same Predicate - Different Object
0.5032386 <http://dbpedia.org/resource/Katina_Paxinou> <http://dbpedia.org/property/spouse> 1917 <http://dbpedia.org/current> Same Predicate - Different Object
0.4713369 <http://dbpedia.org/resource/Katina_Paxinou> <http://dbpedia.org/property/spouse> Ioannis Paxinos <http://dbpedia.org/current> Same Predicate - Different Object


#490
Manual Label: Correct
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/Katina_Paxinou> <http://dbpedia.org/property/yearsActive> "1928–1971"^^<http://www.w3.org/2001/XMLSchema#gYear> .
Fact Checking Triple(s) and Provenance
0.8878573 <http://dbpedia.org/resource/Katina_Paxinou> <http://dbpedia.org/property/yearsActive> 1928 <http://dbpedia.org/current> Same Predicate - Different Object


#491 
Manual Label: Correct
ValidationStatus: Validated


ChatGPT Triple: <http://dbpedia.org/resource/Katina_Paxinou> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Actor> .
Fact Checking Triple(s) and Provenance
0.6956911 <http://dbpedia.org/resource/Katina_Paxinou> <http://www.wikidata.org/entity/P106c> <http://dbpedia.org/ontology/Actor> <http://www.wikidata.org/> Same Object - Different Predicate
0.6517561 <http://dbpedia.org/resource/Katina_Paxinou> <http://www.w3.org/2006/vcard/ns#type> <http://rdf.freebase.com/ns/film.actor> <http://www.freebase.com> Same Predicate - Different Object
0.6517148 <http://dbpedia.org/resource/Katina_Paxinou> <http://www.w3.org/2006/vcard/ns#type> <http://yago-knowledge.org/resource/wikicat_Actors> <http://yago-knowledge.org> Same Predicate - Different Object


#492  
Manual Label: Correct
ValidationStatus: Not Validated

ChatGPT Triple: <http://dbpedia.org/resource/Katina_Paxinou> <http://xmlns.com/foaf/0.1/isPrimaryTopicOf> <http://en.wikipedia.org/wiki/Katina_Paxinou> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Katina_Paxinou> <http://xmlns.com/foaf/0.1/isPrimaryTopicOf> <http://en.wikipedia.org/wiki/Katina_Paxinou> <http://dbpedia.org/current> Same Triple



#493
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Konstantinos_Karamanlis> <http://dbpedia.org/ontology/birthDate> "1907-03-08"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Konstantinos_Karamanlis> <http://dbpedia.org/property/birthDate> 1907-03-08 <http://dbpedia.org/current> Same Triple



#494  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Konstantinos_Karamanlis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Proti> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Konstantinos_Karamanlis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Proti,_Serres> <http://dbpedia.org/> Same Triple



#495  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Konstantinos_Karamanlis> <http://dbpedia.org/ontology/deathDate> "1998-04-23"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Konstantinos_Karamanlis> <http://dbpedia.org/property/deathDate> 1998-04-23 <http://dbpedia.org/current> Same Triple



#496  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Konstantinos_Karamanlis> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Konstantinos_Karamanlis> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> <http://dbpedia.org/current> Same Triple



#497
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Konstantinos_Karamanlis> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Konstantinos_Karamanlis> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://www.wikidata.org/> Same Triple



#498
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Konstantinos_Karamanlis> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Politician> .
Fact Checking Triple(s) and Provenance
1.0000001	http://www.wikidata.org/entity/P106c http://dbpedia.org/ontology/Politician <http://www.wikidata.org/> Same Triple



#499
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Konstantinos_Karamanlis> <http://dbpedia.org/ontology/office> <http://dbpedia.org/resource/President_of_Greece> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Konstantinos_Karamanlis> <http://dbpedia.org/property/office> <http://dbpedia.org/resource/President_of_Greece> <http://dbpedia.org/current> Same Triple



#500  
Manual Label: Correct
ValidationStatus: Validated

ChatGPT Triple: <http://dbpedia.org/resource/Konstantinos_Karamanlis> <http://dbpedia.org/ontology/office> <http://dbpedia.org/resource/Prime_Minister_of_Greece> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Konstantinos_Karamanlis> <http://dbpedia.org/property/office> <http://dbpedia.org/resource/Prime_Minister_of_Greece> <http://dbpedia.org/current> Same Triple



#501  ChatGPT Triple: <http://dbpedia.org/resource/Konstantinos_Karamanlis> <http://dbpedia.org/ontology/spouse> <http://dbpedia.org/resource/Amalia_Karamanlis> .
Fact Checking Triple(s) and Provenance
0.99999994 <http://dbpedia.org/resource/Konstantinos_Karamanlis> <http://dbpedia.org/property/spouse> "amalia karamanlis" <http://dbpedia.org/> Same Predicate - Different Object
0.7128313 <http://dbpedia.org/resource/Konstantinos_Karamanlis> <http://dbpedia.org/property/spouse> Amalia Kanellopoulou <http://dbpedia.org/current> Same Predicate - Different Object
0.43716973 <http://dbpedia.org/resource/Konstantinos_Karamanlis> <http://dbpedia.org/property/spouse>  <http://dbpedia.org/current> Same Predicate - Different Object


#502  ChatGPT Triple: <http://dbpedia.org/resource/Konstantinos_Karamanlis> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Konstantinos_Karamanlis> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> <http://dbpedia.org/current> Same Triple



#503  ChatGPT Triple: <http://dbpedia.org/resource/Kostis_Palamas> <http://dbpedia.org/ontology/birthDate> "1859-01-13"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Kostis_Palamas> <http://dbpedia.org/property/birthDate> 1859-01-13 <http://dbpedia.org/current> Same Triple



#504  ChatGPT Triple: <http://dbpedia.org/resource/Kostis_Palamas> <http://dbpedia.org/ontology/deathDate> "1943-02-27"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Kostis_Palamas> <http://dbpedia.org/property/deathDate> 1943-02-27 <http://dbpedia.org/current> Same Triple



#505  ChatGPT Triple: <http://dbpedia.org/resource/Kostis_Palamas> <http://dbpedia.org/ontology/genre> <http://dbpedia.org/resource/Epigram> .
Fact Checking Triple(s) and Provenance
0.44063067	http://www.wikidata.org/entity/P31c http://rdf.freebase.com/ns/music.lyricist <http://www.freebase.com> Most Similar Triples
0.39739883	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://umbel.org/umbel/rc/Artist <http://dbpedia.org/current> Most Similar Triples
0.3966803	http://xmlns.com/foaf/0.1/depiction http://commons.wikimedia.org/wiki/Special:FilePath/Roilos-georgios-poets-parnassos-literary-club.jpg <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Kostis_Palamas
#506  ChatGPT Triple: <http://dbpedia.org/resource/Kostis_Palamas> <http://dbpedia.org/ontology/genre> <http://dbpedia.org/resource/Lyric_poetry> .
Fact Checking Triple(s) and Provenance
0.62343895	http://purl.org/linguistics/gold/hypernym http://dbpedia.org/resource/Poet <http://dbpedia.org/current> Most Similar Triples
0.5364238	http://dbpedia.org/property/occupation Poet <http://dbpedia.org/current> Most Similar Triples
0.5364238	http://www.wikidata.org/entity/P106c http://dbpedia.org/ontology/Poet <http://www.wikidata.org/> Most Similar Triples



http://dbpedia.org/resource/Kostis_Palamas
#507  ChatGPT Triple: <http://dbpedia.org/resource/Kostis_Palamas> <http://dbpedia.org/ontology/genre> <http://dbpedia.org/resource/Symbolism_(arts)> .
Fact Checking Triple(s) and Provenance
0.5124289	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://umbel.org/umbel/rc/Artist <http://dbpedia.org/current> Most Similar Triples
0.42532772	http://www.wikidata.org/entity/P31c http://rdf.freebase.com/ns/music.lyricist <http://www.freebase.com> Most Similar Triples
0.42430913	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Greek_dramatists_and_playwrights <http://dbpedia.org/current> Most Similar Triples



#508  ChatGPT Triple: <http://dbpedia.org/resource/Kostis_Palamas> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Kostis_Palamas> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://www.wikidata.org/> Same Triple



http://dbpedia.org/resource/Kostis_Palamas
#509 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Kostis_Palamas> <http://dbpedia.org/ontology/notableWork> <http://dbpedia.org/resource/Life_Immortal> .
Fact Checking Triple(s) and Provenance
0.53412795	http://www.wikidata.org/entity/P106c http://dbpedia.org/ontology/Writer <http://www.wikidata.org/> Most Similar Triples
0.44575906	http://www.wikidata.org/entity/P106c http://dbpedia.org/ontology/Poet <http://www.wikidata.org/> Most Similar Triples
0.44575906	http://dbpedia.org/property/occupation Poet <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Kostis_Palamas
#510 Erroneous  ChatGPT Triple: <http://dbpedia.org/resource/Kostis_Palamas> <http://dbpedia.org/ontology/notableWork> <http://dbpedia.org/resource/The_Free_Besieged> .
Fact Checking Triple(s) and Provenance
0.32086718	http://dbpedia.org/property/occupation Poet <http://dbpedia.org/current> Most Similar Triples
0.32086718	http://www.wikidata.org/entity/P106c http://dbpedia.org/ontology/Poet <http://www.wikidata.org/> Most Similar Triples
0.3205322	http://dbpedia.org/property/author http://dbpedia.org/resource/Kostis_Palamas <http://dbpedia.org/> Most Similar Triples



#511  ChatGPT Triple: <http://dbpedia.org/resource/Kostis_Palamas> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Poet> .
Fact Checking Triple(s) and Provenance
0.6807886 <http://dbpedia.org/resource/Kostis_Palamas> <http://rdf.freebase.com/ns/people.person.profession> <http://dbpedia.org/resource/Poet> <http://www.freebase.com> Same Object - Different Predicate
0.5861162 <http://dbpedia.org/resource/Kostis_Palamas> <http://purl.org/linguistics/gold/hypernym> <http://dbpedia.org/resource/Poet> <http://dbpedia.org/current> Same Object - Different Predicate


#512  ChatGPT Triple: <http://dbpedia.org/resource/Kostis_Palamas> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://schema.org/Person> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Kostis_Palamas> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://schema.org/Person> <http://dbpedia.org/current> Same Triple



#513 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Lakis_Lazopoulos> <http://dbpedia.org/ontology/activeYearsStartYear> "1980"^^<http://www.w3.org/2001/XMLSchema#gYear> .
Fact Checking Triple(s) and Provenance
0.9398248 <http://dbpedia.org/resource/Lakis_Lazopoulos> <http://dbpedia.org/ontology/activeYearsStartYear> 1979 <http://dbpedia.org/current> Same Predicate - Different Object


#514 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Lakis_Lazopoulos> <http://dbpedia.org/ontology/birthDate> "1956-07-16"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
0.95689094 <http://dbpedia.org/resource/Lakis_Lazopoulos> <http://dbpedia.org/property/birthDate> 1956-05-06 <http://dbpedia.org/current> Same Predicate - Different Object


#515 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Lakis_Lazopoulos> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Thessaloniki> .
Fact Checking Triple(s) and Provenance
0.8445952 <http://dbpedia.org/resource/Lakis_Lazopoulos> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Greece> <http://dbpedia.org/current> Same Predicate - Different Object
0.6233196 <http://dbpedia.org/resource/Lakis_Lazopoulos> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Larissa> <http://dbpedia.org/current> Same Predicate - Different Object


#516  ChatGPT Triple: <http://dbpedia.org/resource/Lakis_Lazopoulos> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Actor> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Lakis_Lazopoulos> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Actor> <http://dbpedia.org/current> Same Triple



#517  ChatGPT Triple: <http://dbpedia.org/resource/Lakis_Lazopoulos> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Actor> .
Fact Checking Triple(s) and Provenance
0.6956911 <http://dbpedia.org/resource/Lakis_Lazopoulos> <http://www.wikidata.org/entity/P106c> <http://dbpedia.org/ontology/Actor> <http://www.wikidata.org/> Same Object - Different Predicate
0.6517561 <http://dbpedia.org/resource/Lakis_Lazopoulos> <http://www.w3.org/2006/vcard/ns#type> <http://rdf.freebase.com/ns/film.actor> <http://www.freebase.com> Same Predicate - Different Object
0.634889 <http://dbpedia.org/resource/Lakis_Lazopoulos> <http://www.w3.org/2006/vcard/ns#type> <http://yago-knowledge.org/resource/wikicat_Greek_male_stage_actors> <http://yago-knowledge.org> Same Predicate - Different Object


#518  ChatGPT Triple: <http://dbpedia.org/resource/Laskarina_Bouboulina> <http://dbpedia.org/ontology/birthDate> "1771-05-11"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Laskarina_Bouboulina> <http://dbpedia.org/ontology/birthDate> "1771-05-11" <http://viaf.org>,<http://dbpedia.org/>,<http://www.wikidata.org/> Same Triple



#519  ChatGPT Triple: <http://dbpedia.org/resource/Laskarina_Bouboulina> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Hydra_(island)> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Laskarina_Bouboulina> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Hydra_(island)> <http://dbpedia.org/> Same Triple



#520  ChatGPT Triple: <http://dbpedia.org/resource/Laskarina_Bouboulina> <http://dbpedia.org/ontology/deathDate> "1825-05-22"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Laskarina_Bouboulina> <http://dbpedia.org/property/deathDate> 1825-05-22 <http://dbpedia.org/current> Same Triple



#521  ChatGPT Triple: <http://dbpedia.org/resource/Laskarina_Bouboulina> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Spetses> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Laskarina_Bouboulina> <http://dbpedia.org/property/deathPlace> <http://dbpedia.org/resource/Spetses> <http://dbpedia.org/current> Same Triple



#522  ChatGPT Triple: <http://dbpedia.org/resource/Laskarina_Bouboulina> <http://dbpedia.org/ontology/militaryBranch> <http://dbpedia.org/resource/Greek_War_of_Independence> .
Fact Checking Triple(s) and Provenance
0.87586427 <http://dbpedia.org/resource/Laskarina_Bouboulina> <http://dbpedia.org/ontology/commander> <http://dbpedia.org/resource/Greek_War_of_Independence> <http://dbpedia.org/current> Same Object - Different Predicate
0.8271943 <http://dbpedia.org/resource/Laskarina_Bouboulina> <http://dbpedia.org/ontology/battle> <http://dbpedia.org/resource/Greek_War_of_Independence> <http://dbpedia.org/current> Same Object - Different Predicate


#523  ChatGPT Triple: <http://dbpedia.org/resource/Laskarina_Bouboulina> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Laskarina_Bouboulina> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://www.wikidata.org/> Same Triple



#524  ChatGPT Triple: <http://dbpedia.org/resource/Laskarina_Bouboulina> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Sailor> .
Fact Checking Triple(s) and Provenance
0.61746293	http://dbpedia.org/property/rank http://dbpedia.org/resource/Captain_(naval) <http://dbpedia.org/current> Most Similar Triples
0.59675246	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/Sailor110546633 <http://dbpedia.org/current> Most Similar Triples
0.58142585	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/WikicatSailors <http://dbpedia.org/current> Most Similar Triples



#525  ChatGPT Triple: <http://dbpedia.org/resource/Leonidas_I> <http://dbpedia.org/ontology/birthDate> "c. 540 BC"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Leonidas_I> <http://dbpedia.org/property/birthDate> "c. 540 bc" <http://dbpedia.org/> Same Triple



#526  ChatGPT Triple: <http://dbpedia.org/resource/Leonidas_I> <http://dbpedia.org/ontology/deathDate> "480 BC"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
0.87112063 <http://dbpedia.org/resource/Leonidas_I> <http://dbpedia.org/ontology/deathDate> "-480" <http://viaf.org> Same Predicate - Different Object
0.7535159 <http://dbpedia.org/resource/Leonidas_I> <http://dbpedia.org/property/deathDate> -480-09-19 <http://dbpedia.org/current> Same Predicate - Different Object


#527  ChatGPT Triple: <http://dbpedia.org/resource/Leonidas_I> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Ancient_Greece> .
Fact Checking Triple(s) and Provenance
0.71945596 <http://dbpedia.org/resource/Leonidas_I> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Ancient_Greece> <http://dbpedia.org/current> Same Object - Different Predicate
0.68769443 <http://dbpedia.org/resource/Leonidas_I> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Sparta> <http://www.wikidata.org/> Same Predicate - Different Object
0.6082677 <http://dbpedia.org/resource/Leonidas_I> <http://dbpedia.org/property/deathPlace> <http://dbpedia.org/resource/Ancient_Greece> <http://dbpedia.org/current> Same Object - Different Predicate


#528  ChatGPT Triple: <http://dbpedia.org/resource/Leonidas_I> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Military_commander> .
Fact Checking Triple(s) and Provenance
0.7401112	http://www.wikidata.org/entity/P31c http://rdf.freebase.com/ns/military.military_commander <http://www.freebase.com> Most Similar Triples
0.60920084	http://www.wikidata.org/entity/P31c http://rdf.freebase.com/ns/military.military_person <http://www.freebase.com> Most Similar Triples
0.42528307	http://dbpedia.org/ontology/commander http://dbpedia.org/resource/Greco-Persian_Wars <http://dbpedia.org/current> Most Similar Triples



#529  ChatGPT Triple: <http://dbpedia.org/resource/Leonidas_I> <http://dbpedia.org/property/battles> <http://dbpedia.org/resource/Battle_of_Thermopylae> .
Fact Checking Triple(s) and Provenance
0.9106004 <http://dbpedia.org/resource/Leonidas_I> <http://dbpedia.org/ontology/commander> <http://dbpedia.org/resource/Battle_of_Thermopylae> <http://dbpedia.org/current> Same Object - Different Predicate


#530  ChatGPT Triple: <http://dbpedia.org/resource/Leonidas_I> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Eurotas> .
Fact Checking Triple(s) and Provenance
0.67045915 <http://dbpedia.org/resource/Leonidas_I> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Ancient_Greece> <http://dbpedia.org/current> Same Predicate - Different Object
0.6488626 <http://dbpedia.org/resource/Leonidas_I> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Sparta> <http://dbpedia.org/current> Same Predicate - Different Object


#531  ChatGPT Triple: <http://dbpedia.org/resource/Leonidas_I> <http://dbpedia.org/property/children> <http://dbpedia.org/resource/Pleistarchus> .
Fact Checking Triple(s) and Provenance
0.99999994 <http://dbpedia.org/resource/Leonidas_I> <http://schema.org/children> <http://dbpedia.org/resource/Pleistarchus> <http://www.wikidata.org/> Same Object - Different Predicate
0.9632849 <http://dbpedia.org/resource/Leonidas_I> <http://dbpedia.org/ontology/child> <http://dbpedia.org/resource/Pleistarchus> <http://dbpedia.org/current> Same Object - Different Predicate
0.9226395 <http://dbpedia.org/resource/Leonidas_I> <http://yago-knowledge.org/resource/hasChild> <http://dbpedia.org/resource/Pleistarchus> <http://yago-knowledge.org> Same Object - Different Predicate


#532  ChatGPT Triple: <http://dbpedia.org/resource/Leonidas_I> <http://dbpedia.org/property/deathPlace> <http://dbpedia.org/resource/Thermopylae> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Leonidas_I> <http://dbpedia.org/property/deathPlace> <http://dbpedia.org/resource/Thermopylae> <http://dbpedia.org/current> Same Triple



#533  ChatGPT Triple: <http://dbpedia.org/resource/Leonidas_I> <http://dbpedia.org/property/reign> "491 BC – 480 BC" .
Fact Checking Triple(s) and Provenance
0.7172199 <http://dbpedia.org/resource/Leonidas_I> <http://dbpedia.org/property/reign> 489 <http://dbpedia.org/current> Same Predicate - Different Object


http://dbpedia.org/resource/Leonidas_I
#534  ChatGPT Triple: <http://dbpedia.org/resource/Leonidas_I> <http://dbpedia.org/property/spouse> <http://dbpedia.org/resource/Gorgo_(queen)> .
Fact Checking Triple(s) and Provenance
0.6603702	http://dbpedia.org/property/queen http://dbpedia.org/resource/Gorgo,_Queen_of_Sparta <http://dbpedia.org/current> Most Similar Triples
0.5871253	http://yago-knowledge.org/resource/infobox/en/queen "[[gorgo, queen of sparta|gorgo]]" <http://yago-knowledge.org> Most Similar Triples
0.4287786	http://www.w3.org/2006/vcard/ns#Spouse http://www.wikidata.org/entity/Q236557 <http://www.wikidata.org/> Most Similar Triples



#535  ChatGPT Triple: <http://dbpedia.org/resource/Leonidas_I> <http://dbpedia.org/property/title> "King of Sparta" .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Leonidas_I> <http://dbpedia.org/property/title> <http://dbpedia.org/resource/List_of_kings_of_Sparta> <http://dbpedia.org/> Same Triple



#536  ChatGPT Triple: <http://dbpedia.org/resource/Leonidas_I> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://schema.org/Person> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Leonidas_I> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://schema.org/Person> <http://dbpedia.org/current> Same Triple



#537  ChatGPT Triple: <http://dbpedia.org/resource/Manolis_Andronikos> <http://dbpedia.org/ontology/abstract> "Manolis Andronikos was a Greek archaeologist who is best known for discovering the tomb of Philip II of Macedon at Vergina in northern Greece. He also excavated many other important sites in Greece, particularly in the region of Macedonia. Andronikos was a leading figure in Greek archaeology during the second half of the 20th century."@en .
Fact Checking Triple(s) and Provenance
0.8199475 <http://dbpedia.org/resource/Manolis_Andronikos> <http://dbpedia.org/ontology/abstract> Manolis Andronikos (Greek: Μανόλης Ανδρόνικος) (October 23, 1919 – March 30, 1992) was a Greek archaeologist and a professor at the Aristotle University of Thessaloniki. <http://dbpedia.org/current> Same Predicate - Different Object
0.69838226 <http://dbpedia.org/resource/Manolis_Andronikos> <http://dbpedia.org/ontology/abstract> Manolis Andronikos (transkribiert auch Andronicos; griechisch Μανόλης Ανδρόνικος; * 23. Oktober 1919 in Bursa; † 30. März 1992 in Thessaloniki) war ein griechischer Archäologe und Professor an der Aristoteles-Universität Thessaloniki. <http://dbpedia.org/current> Same Predicate - Different Object
0.66664404 <http://dbpedia.org/resource/Manolis_Andronikos> <http://dbpedia.org/ontology/abstract> Manólis Andrónikos (en grec moderne : Μανόλης Ανδρόνικος) est un archéologue grec, né à Bursa dans l'actuelle Turquie le 23 octobre 1919 et mort le 30 mars 1992 à Thessalonique en Grèce. Il est principalement connu pour avoir découvert la Tombe de Philippe II de Macédoine à Vergína. <http://dbpedia.org/current> Same Predicate - Different Object


#538  ChatGPT Triple: <http://dbpedia.org/resource/Manolis_Andronikos> <http://dbpedia.org/ontology/birthDate> "1919-10-23"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Manolis_Andronikos> <http://dbpedia.org/property/birthDate> 1919-10-23 <http://dbpedia.org/current> Same Triple



#539  ChatGPT Triple: <http://dbpedia.org/resource/Manolis_Andronikos> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Bursa> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Manolis_Andronikos> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Bursa> <http://dbpedia.org/current> Same Triple



#540  ChatGPT Triple: <http://dbpedia.org/resource/Manolis_Andronikos> <http://dbpedia.org/ontology/deathDate> "1992-03-30"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Manolis_Andronikos> <http://dbpedia.org/property/deathDate> 1992-03-30 <http://dbpedia.org/current> Same Triple



#541  ChatGPT Triple: <http://dbpedia.org/resource/Manolis_Andronikos> <http://dbpedia.org/ontology/field> <http://dbpedia.org/resource/Archaeology> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Manolis_Andronikos> <http://dbpedia.org/property/field> <http://dbpedia.org/resource/Archaeology> <http://dbpedia.org/current> Same Triple



#542  ChatGPT Triple: <http://dbpedia.org/resource/Manolis_Andronikos> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Manolis_Andronikos> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://www.wikidata.org/> Same Triple



#543  ChatGPT Triple: <http://dbpedia.org/resource/Manolis_Andronikos> <http://dbpedia.org/ontology/notableWorks> <http://dbpedia.org/resource/Tomb_of_Philip_II_of_Macedon> .
Fact Checking Triple(s) and Provenance
0.90714777	http://dbpedia.org/property/knownFor Discovering the tomb of Philip II of Macedon <http://dbpedia.org/current> Most Similar Triples
0.8771039	http://yago-knowledge.org/resource/infobox/en/knownfor "tomb of [[philip ii of macedon]]" <http://yago-knowledge.org> Most Similar Triples
0.8674727	http://dbpedia.org/property/knownFor "tomb of philip ii of macedon" <http://dbpedia.org/> Most Similar Triples



#544 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Manolis_Andronikos> <http://dbpedia.org/ontology/wikiPageID> "315033"^^<http://www.w3.org/2001/XMLSchema#integer> .
Fact Checking Triple(s) and Provenance
0.81490195 <http://dbpedia.org/resource/Manolis_Andronikos> <http://dbpedia.org/ontology/wikiPageID> 667851 <http://dbpedia.org/current> Same Predicate - Different Object


#545 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Manolis_Andronikos> <http://dbpedia.org/ontology/wikiPageRevisionID> "1041681083"^^<http://www.w3.org/2001/XMLSchema#integer> .
Fact Checking Triple(s) and Provenance
0.9229522 <http://dbpedia.org/resource/Manolis_Andronikos> <http://dbpedia.org/ontology/wikiPageRevisionID> 1120769036 <http://dbpedia.org/current> Same Predicate - Different Object


#546  ChatGPT Triple: <http://dbpedia.org/resource/Manolis_Andronikos> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Archaeologist> .
Fact Checking Triple(s) and Provenance
0.6905751 <http://dbpedia.org/resource/Manolis_Andronikos> <http://www.w3.org/2006/vcard/ns#type> <http://yago-knowledge.org/resource/wikicat_Classical_archaeologists> <http://yago-knowledge.org> Same Predicate - Different Object
0.6216296 <http://dbpedia.org/resource/Manolis_Andronikos> <http://www.w3.org/2006/vcard/ns#type> <http://yago-knowledge.org/resource/wikicat_Greek_archaeologists> <http://yago-knowledge.org> Same Predicate - Different Object
0.4905638 <http://dbpedia.org/resource/Manolis_Andronikos> <http://www.w3.org/2006/vcard/ns#type> <http://dbpedia.org/ontology/Scientist> <http://dbpedia.org/> Same Predicate - Different Object


#547  ChatGPT Triple: <http://dbpedia.org/resource/Manolis_Glezos> <http://dbpedia.org/ontology/activeYearsEndYear> "2019"^^<http://www.w3.org/2001/XMLSchema#gYear> .
Fact Checking Triple(s) and Provenance
0.5363184	http://dbpedia.org/property/termStart 2014-07-01 <http://dbpedia.org/current> Most Similar Triples
0.5150502	http://dbpedia.org/property/termEnd --07-08 <http://dbpedia.org/current> Most Similar Triples
0.5080165	http://dbpedia.org/property/termEnd --01-25 <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Manolis_Glezos
#548  ChatGPT Triple: <http://dbpedia.org/resource/Manolis_Glezos> <http://dbpedia.org/ontology/activeYearsStartYear> "1941"^^<http://www.w3.org/2001/XMLSchema#gYear> .
Fact Checking Triple(s) and Provenance
0.55695564	http://dbpedia.org/property/termStart 2014-07-01 <http://dbpedia.org/current> Most Similar Triples
0.5474015	http://dbpedia.org/property/termStart 1984-07-24 <http://dbpedia.org/current> Most Similar Triples
0.44139332	http://dbpedia.org/property/dateOfBirth "1922-09-09" <http://dbpedia.org/> Most Similar Triples



#549  ChatGPT Triple: <http://dbpedia.org/resource/Manolis_Glezos> <http://dbpedia.org/ontology/birthDate> "1922-09-09"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Manolis_Glezos> <http://dbpedia.org/property/birthDate> 1922-09-09 <http://dbpedia.org/current> Same Triple



#550 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Manolis_Glezos> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Arkadia> .
Fact Checking Triple(s) and Provenance
0.6780729 <http://dbpedia.org/resource/Manolis_Glezos> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Apiranthos> <http://dbpedia.org/current> Same Predicate - Different Object
0.67788315 <http://dbpedia.org/resource/Manolis_Glezos> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Apeiranthos> <http://dbpedia.org/> Same Predicate - Different Object
0.64961386 <http://dbpedia.org/resource/Manolis_Glezos> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Naxos> <http://dbpedia.org/current> Same Predicate - Different Object


#551  ChatGPT Triple: <http://dbpedia.org/resource/Manolis_Glezos> <http://dbpedia.org/ontology/deathDate> "2020-03-30"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Manolis_Glezos> <http://dbpedia.org/property/deathDate> 2020-03-30 <http://dbpedia.org/current> Same Triple



#552  ChatGPT Triple: <http://dbpedia.org/resource/Manolis_Glezos> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Manolis_Glezos> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> <http://dbpedia.org/current> Same Triple



#553  ChatGPT Triple: <http://dbpedia.org/resource/Manolis_Glezos> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Manolis_Glezos> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://dbpedia.org/current> Same Triple



http://dbpedia.org/resource/Manolis_Glezos
#554  ChatGPT Triple: <http://dbpedia.org/resource/Manolis_Glezos> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Journalist> .
Fact Checking Triple(s) and Provenance
0.7254981	http://www.wikidata.org/entity/P106c http://dbpedia.org/ontology/Politician <http://www.wikidata.org/> Most Similar Triples
0.6434332	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:20th-century_journalists <http://dbpedia.org/current> Most Similar Triples
0.58067155	http://www.wikidata.org/entity/P106c http://www.wikidata.org/entity/Q1930187 <http://www.wikidata.org/> Most Similar Triples



#555  ChatGPT Triple: <http://dbpedia.org/resource/Manolis_Glezos> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Politician> .
Fact Checking Triple(s) and Provenance
0.67914635 <http://dbpedia.org/resource/Manolis_Glezos> <http://purl.org/linguistics/gold/hypernym> <http://dbpedia.org/resource/Politician> <http://dbpedia.org/current> Same Object - Different Predicate


http://dbpedia.org/resource/Manolis_Glezos
#556  ChatGPT Triple: <http://dbpedia.org/resource/Manolis_Glezos> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Resistance_fighter> .
Fact Checking Triple(s) and Provenance
0.41473994	http://www.wikidata.org/entity/P106c http://www.wikidata.org/entity/Q1930187 <http://www.wikidata.org/> Most Similar Triples
0.3682225	http://www.wikidata.org/entity/P106c http://d-nb.info/gnd/4257820-6 <http://www.wikidata.org/> Most Similar Triples
0.36574894	http://www.wikidata.org/entity/P106c http://dbpedia.org/ontology/Politician <http://www.wikidata.org/> Most Similar Triples



http://dbpedia.org/resource/Manolis_Glezos
#557  ChatGPT Triple: <http://dbpedia.org/resource/Manolis_Glezos> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Writer> .
Fact Checking Triple(s) and Provenance
0.62628096	http://www.wikidata.org/entity/P106c http://dbpedia.org/ontology/Politician <http://www.wikidata.org/> Most Similar Triples
0.60161674	http://www.wikidata.org/entity/P106c http://www.wikidata.org/entity/Q1930187 <http://www.wikidata.org/> Most Similar Triples
0.5356699	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Male_non-fiction_writers <http://dbpedia.org/current> Most Similar Triples


#558  ChatGPT Triple: <http://dbpedia.org/resource/Manolis_Glezos> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Manolis_Glezos> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> <http://dbpedia.org/current> Same Triple

#559  ChatGPT Triple: <http://dbpedia.org/resource/Manos_Hatzidakis> <http://dbpedia.org/ontology/associatedBand> <http://dbpedia.org/resource/Melina_Mercouri> .
Fact Checking Triple(s) and Provenance
0.3973542	http://www.wikidata.org/entity/P31c http://rdf.freebase.com/ns/music.group_member <http://www.freebase.com> Most Similar Triples
0.39532292	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://schema.org/MusicGroup <http://dbpedia.org/current> Most Similar Triples
0.38495088	http://dbpedia.org/property/music http://dbpedia.org/resource/Manos_Hatzidakis <http://dbpedia.org/> Most Similar Triples



http://dbpedia.org/resource/Manos_Hatzidakis
#560 Erroneous  ChatGPT Triple: <http://dbpedia.org/resource/Manos_Hatzidakis> <http://dbpedia.org/ontology/associatedBand> <http://dbpedia.org/resource/The_Tragoudistes> .
Fact Checking Triple(s) and Provenance
0.51584095	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://schema.org/MusicGroup <http://dbpedia.org/current> Most Similar Triples
0.4864543	http://www.wikidata.org/entity/P31c http://yago-knowledge.org/resource/wikicat_Greek_classical_musicians <http://yago-knowledge.org> Most Similar Triples
0.47973475	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/WikicatGreekClassicalMusicians <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Manos_Hatzidakis
#561  ChatGPT Triple: <http://dbpedia.org/resource/Manos_Hatzidakis> <http://dbpedia.org/ontology/award> <http://dbpedia.org/resource/Academy_Award_for_Best_Original_Song> .
Fact Checking Triple(s) and Provenance
0.8104266	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Best_Original_Song_Academy_Award-winning_songwriters <http://dbpedia.org/current> Most Similar Triples
0.56374156	http://xmlns.com/foaf/spec/#term_primaryTopic http://dbpedia.org/resource/Category:Best_Song_Academy_Award_winning_songwriters  <http://dbpedia.org/> Most Similar Triples
0.46696717	http://www.wikidata.org/entity/P31c http://rdf.freebase.com/ns/award.award_winner <http://www.freebase.com> Most Similar Triples



#562  ChatGPT Triple: <http://dbpedia.org/resource/Manos_Hatzidakis> <http://dbpedia.org/ontology/birthDate> "1925-10-23"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Manos_Hatzidakis> <http://dbpedia.org/property/birthDate> 1925-10-23 <http://dbpedia.org/current> Same Triple



#563  ChatGPT Triple: <http://dbpedia.org/resource/Manos_Hatzidakis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Xanthi> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Manos_Hatzidakis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Xanthi> <http://dbpedia.org/current> Same Triple



#564  ChatGPT Triple: <http://dbpedia.org/resource/Manos_Hatzidakis> <http://dbpedia.org/ontology/deathDate> "1994-06-15"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Manos_Hatzidakis> <http://dbpedia.org/property/deathDate> 1994-06-15 <http://dbpedia.org/current> Same Triple



#565  ChatGPT Triple: <http://dbpedia.org/resource/Manos_Hatzidakis> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Manos_Hatzidakis> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> <http://dbpedia.org/current> Same Triple



#566  ChatGPT Triple: <http://dbpedia.org/resource/Manos_Hatzidakis> <http://dbpedia.org/ontology/genre> <http://dbpedia.org/resource/Classical_music> .
Fact Checking Triple(s) and Provenance
0.82325196 <http://dbpedia.org/resource/Manos_Hatzidakis> <http://dbpedia.org/property/genre> <http://dbpedia.org/resource/20th-century_classical_music> <http://dbpedia.org/current> Same Predicate - Different Object
0.6505973 <http://dbpedia.org/resource/Manos_Hatzidakis> <http://dbpedia.org/property/genre> <http://dbpedia.org/resource/Music_of_Greece> <http://dbpedia.org/> Same Predicate - Different Object
0.63174194 <http://dbpedia.org/resource/Manos_Hatzidakis> <http://dbpedia.org/property/genre>  <http://dbpedia.org/current> Same Predicate - Different Object


#567 Erroneous  ChatGPT Triple: <http://dbpedia.org/resource/Manos_Hatzidakis> <http://dbpedia.org/ontology/genre> <http://dbpedia.org/resource/Rebetiko> .
Fact Checking Triple(s) and Provenance
0.6366069 <http://dbpedia.org/resource/Manos_Hatzidakis> <http://dbpedia.org/property/genre>  <http://dbpedia.org/current> Same Predicate - Different Object
0.592886 <http://dbpedia.org/resource/Manos_Hatzidakis> <http://dbpedia.org/property/genre> <http://dbpedia.org/resource/Éntekhno> <http://dbpedia.org/current> Same Predicate - Different Object
0.577168 <http://dbpedia.org/resource/Manos_Hatzidakis> <http://dbpedia.org/property/genre> <http://dbpedia.org/resource/Music_of_Greece> <http://dbpedia.org/> Same Predicate - Different Object


#568  ChatGPT Triple: <http://dbpedia.org/resource/Manos_Hatzidakis> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Composer> .
Fact Checking Triple(s) and Provenance
1.0 <http://dbpedia.org/resource/Manos_Hatzidakis> <http://www.wikidata.org/entity/P106c> <http://dbpedia.org/resource/Composer> <http://www.wikidata.org/> Same Object - Different Predicate
0.50856864 <http://dbpedia.org/resource/Manos_Hatzidakis> <http://purl.org/linguistics/gold/hypernym> <http://dbpedia.org/resource/Composer> <http://dbpedia.org/current> Same Object - Different Predicate


#569 ChatGPT Triple: <http://dbpedia.org/resource/Manos_Hatzidakis> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Pianist> .
Fact Checking Triple(s) and Provenance
0.8085898 <http://dbpedia.org/resource/Manos_Hatzidakis> <http://dbpedia.org/property/occupation> "composer, musician" <http://dbpedia.org/> Same Predicate - Different Object
0.7860098 <http://dbpedia.org/resource/Manos_Hatzidakis> <http://dbpedia.org/property/occupation> musician <http://dbpedia.org/current> Same Predicate - Different Object
0.75653493 <http://dbpedia.org/resource/Manos_Hatzidakis> <http://dbpedia.org/property/occupation> Composer <http://dbpedia.org/current> Same Predicate - Different Object


#570 ChatGPT Triple: <http://dbpedia.org/resource/Manos_Hatzidakis> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Songwriter> .
Fact Checking Triple(s) and Provenance
0.7694635 <http://dbpedia.org/resource/Manos_Hatzidakis> <http://dbpedia.org/property/occupation> musician <http://dbpedia.org/current> Same Predicate - Different Object
0.7476648 <http://dbpedia.org/resource/Manos_Hatzidakis> <http://dbpedia.org/property/occupation> "composer, musician" <http://dbpedia.org/> Same Predicate - Different Object
0.71330345 <http://dbpedia.org/resource/Manos_Hatzidakis> <http://dbpedia.org/property/occupation> Composer <http://dbpedia.org/current> Same Predicate - Different Object


#571 ChatGPT Triple: <http://dbpedia.org/resource/Manos_Hatzidakis> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/MusicalArtist> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Manos_Hatzidakis> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/MusicalArtist> <http://dbpedia.org/current> Same Triple


#572  ChatGPT Triple: <http://dbpedia.org/resource/Maria_Callas> <http://dbpedia.org/ontology/award> <http://dbpedia.org/resource/Grammy_Lifetime_Achievement_Award> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Maria_Callas> <http://dbpedia.org/ontology/award> <http://dbpedia.org/resource/Grammy_Lifetime_Achievement_Award> <http://dbpedia.org/current> Same Triple


#573  ChatGPT Triple: <http://dbpedia.org/resource/Maria_Callas> <http://dbpedia.org/ontology/birthDate> "1923-12-02"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Maria_Callas> <http://dbpedia.org/property/birthDate> 1923-12-02 <http://dbpedia.org/current> Same Triple



#574  ChatGPT Triple: <http://dbpedia.org/resource/Maria_Callas> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/New_York_City> .
Fact Checking Triple(s) and Provenance
1.0000001 <http://dbpedia.org/resource/Maria_Callas> <http://schema.org/birthPlace> <http://dbpedia.org/resource/New_York_City> <http://www.wikidata.org/> Same Triple

#575  ChatGPT Triple: <http://dbpedia.org/resource/Maria_Callas> <http://dbpedia.org/ontology/deathDate> "1977-09-16"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Maria_Callas> <http://dbpedia.org/property/deathDate> 1977-09-16 <http://dbpedia.org/current> Same Triple



#576  ChatGPT Triple: <http://dbpedia.org/resource/Maria_Callas> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Paris> .
Fact Checking Triple(s) and Provenance
0.9554017 <http://dbpedia.org/resource/Maria_Callas> <http://dbpedia.org/property/deathPlace> Paris, France <http://dbpedia.org/current> Same Predicate - Different Object
0.92623174 <http://dbpedia.org/resource/Maria_Callas> <http://www.wikidata.org/entity/P20c> <http://dbpedia.org/resource/Paris> <http://www.wikidata.org/> Same Object - Different Predicate
0.6959499 <http://dbpedia.org/resource/Maria_Callas> <http://yago-knowledge.org/resource/diedIn> <http://dbpedia.org/resource/Paris> <http://yago-knowledge.org> Same Object - Different Predicate


#577  ChatGPT Triple: <http://dbpedia.org/resource/Maria_Callas> <http://dbpedia.org/ontology/education> <http://dbpedia.org/resource/Athens_Conservatoire> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Maria_Callas> <http://dbpedia.org/ontology/education> <http://dbpedia.org/resource/Athens_Conservatoire> <http://dbpedia.org/current> Same Triple



#578  ChatGPT Triple: <http://dbpedia.org/resource/Maria_Callas> <http://dbpedia.org/ontology/genre> <http://dbpedia.org/resource/Opera> .
Fact Checking Triple(s) and Provenance
1.0 <http://dbpedia.org/resource/Maria_Callas> <http://dbpedia.org/ontology/genre> <http://dbpedia.org/ontology/Opera> <http://www.wikidata.org/> Same Predicate - Different Object


#579  ChatGPT Triple: <http://dbpedia.org/resource/Maria_Callas> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Opera_singer> .
Fact Checking Triple(s) and Provenance
0.59685796 <http://dbpedia.org/resource/Maria_Callas> <http://dbpedia.org/property/occupation> <http://dbpedia.org/resource/Soprano> <http://dbpedia.org/current> Same Predicate - Different Object
0.45893386 <http://dbpedia.org/resource/Maria_Callas> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Maria_Callas__PersonFunction__1> <http://dbpedia.org/current> Same Predicate - Different Object


#580  ChatGPT Triple: <http://dbpedia.org/resource/Maria_Callas> <http://dbpedia.org/ontology/partner> <http://dbpedia.org/resource/Aristotle_Onassis> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Maria_Callas> <http://dbpedia.org/ontology/partner> <http://dbpedia.org/resource/Aristotle_Onassis> <http://dbpedia.org/current> Same Triple



#581  ChatGPT Triple: <http://dbpedia.org/resource/Maria_Callas> <http://dbpedia.org/property/notableRole> <http://dbpedia.org/resource/Norma_(opera)> .
Fact Checking Triple(s) and Provenance
0.6219353	http://www.wikidata.org/entity/P136 http://dbpedia.org/ontology/Opera <http://www.wikidata.org/> Most Similar Triples
0.56929225	http://rdf.freebase.com/ns/opera.opera_role.performer http://dbpedia.org/resource/Maria_Callas <http://www.freebase.com> Most Similar Triples
0.5322789	http://www.wikidata.org/entity/P31c http://rdf.freebase.com/ns/music.opera_singer <http://www.freebase.com> Most Similar Triples



http://dbpedia.org/resource/Maria_Callas
#582  ChatGPT Triple: <http://dbpedia.org/resource/Maria_Callas> <http://dbpedia.org/property/signature> <http://commons.wikimedia.org/wiki/File:Maria_Callas_Signature.png> .
Fact Checking Triple(s) and Provenance
0.64344466	http://lod.taxonconcept.org/ontology/txn.owl#hasImage http://commons.wikimedia.org/wiki/File:Maria_Callas_(La_Traviata)_2.JPG  <http://www.wikidata.org/> Most Similar Triples
0.6008918	http://lod.taxonconcept.org/ontology/txn.owl#hasImage http://commons.wikimedia.org/wiki/File:Maria_Callas_(La_Traviata)_2_(cropped).JPG  <http://www.wikidata.org/> Most Similar Triples
0.55164075	http://rdf.freebase.com/key/wikipedia.pt_title "maria_callas" <http://www.freebase.com> Most Similar Triples



#583  ChatGPT Triple: <http://dbpedia.org/resource/Maria_Callas> <http://dbpedia.org/property/voiceType> "Soprano" .
Fact Checking Triple(s) and Provenance
0.90437263 <http://dbpedia.org/resource/Maria_Callas> <http://www.wikidata.org/entity/P412c> <http://umbel.org/umbel/sc/Soprano_Singer> <http://www.wikidata.org/> Most Similar Triple
0.72885597 <http://dbpedia.org/resource/Maria_Callas> <http://purl.org/dc/elements/1.1/description> "greek soprano" <http://dbpedia.org/> Most Similar Triple
0.703115 <http://dbpedia.org/resource/Maria_Callas> <http://dbpedia.org/property/shortDescription> "greek soprano" <http://dbpedia.org/> Most Similar Triple


#584  ChatGPT Triple: <http://dbpedia.org/resource/Maria_Callas> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/MusicalArtist> .
Fact Checking Triple(s) and Provenance
0.59578 <http://dbpedia.org/resource/Maria_Callas> <http://www.w3.org/2006/vcard/ns#type> <http://rdf.freebase.com/ns/music.artist> <http://www.freebase.com> Same Predicate - Different Object
0.554185 <http://dbpedia.org/resource/Maria_Callas> <http://www.w3.org/2006/vcard/ns#type> <http://rdf.freebase.com/ns/music.opera_singer> <http://www.freebase.com> Same Predicate - Different Object
0.5039411 <http://dbpedia.org/resource/Maria_Callas> <http://www.w3.org/2006/vcard/ns#type> <http://yago-knowledge.org/resource/wikicat_Greek_artists> <http://yago-knowledge.org> Same Predicate - Different Object


#585  ChatGPT Triple: <http://dbpedia.org/resource/Markos_Vamvakaris> <http://dbpedia.org/ontology/birthDate> "1905-05-10"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Markos_Vamvakaris> <http://dbpedia.org/property/birthDate> 1905-05-10 <http://dbpedia.org/current> Same Triple



#586  ChatGPT Triple: <http://dbpedia.org/resource/Markos_Vamvakaris> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Ano_Syros> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Markos_Vamvakaris> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Ano_Syros> <http://dbpedia.org/current> Same Triple



#587 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Markos_Vamvakaris> <http://dbpedia.org/ontology/deathDate> "1972-10-23"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
0.9672115 <http://dbpedia.org/resource/Markos_Vamvakaris> <http://dbpedia.org/property/deathDate> 1972-02-08 <http://dbpedia.org/current> Same Predicate - Different Object


#588  ChatGPT Triple: <http://dbpedia.org/resource/Markos_Vamvakaris> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Markos_Vamvakaris> <http://dbpedia.org/property/deathPlace> <http://dbpedia.org/resource/Athens> <http://dbpedia.org/> Same Triple



#589  ChatGPT Triple: <http://dbpedia.org/resource/Markos_Vamvakaris> <http://dbpedia.org/ontology/field> <http://dbpedia.org/resource/Rebetiko> .
Fact Checking Triple(s) and Provenance
0.7041354 <http://dbpedia.org/resource/Markos_Vamvakaris> <http://dbpedia.org/ontology/genre> <http://dbpedia.org/resource/Rebetiko> <http://dbpedia.org/current> Same Object - Different Predicate


#590  ChatGPT Triple: <http://dbpedia.org/resource/Markos_Vamvakaris> <http://dbpedia.org/ontology/genre> <http://dbpedia.org/resource/Rebetiko> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Markos_Vamvakaris> <http://dbpedia.org/ontology/genre> <http://dbpedia.org/resource/Rebetiko> <http://dbpedia.org/current> Same Triple



#591 Erroneous  ChatGPT Triple: <http://dbpedia.org/resource/Markos_Vamvakaris> <http://dbpedia.org/ontology/hasMusicalRole> <http://dbpedia.org/resource/Guitar> .
Fact Checking Triple(s) and Provenance
0.604306	http://yago-knowledge.org/resource/hasMusicalRole http://yago-knowledge.org/resource/wordnet_singer_110599806 <http://yago-knowledge.org> Most Similar Triples
0.60246503	http://yago-knowledge.org/resource/hasMusicalRole http://yago-knowledge.org/resource/wordnet_composer_109947232 <http://yago-knowledge.org> Most Similar Triples
0.5999248	http://dbpedia.org/property/occupation http://dbpedia.org/resource/Musician <http://dbpedia.org/> Most Similar Triples



http://dbpedia.org/resource/Markos_Vamvakaris
#592  ChatGPT Triple: <http://dbpedia.org/resource/Markos_Vamvakaris> <http://dbpedia.org/ontology/hasMusicalRole> <http://dbpedia.org/resource/Vocals> .
Fact Checking Triple(s) and Provenance
0.6689894	http://yago-knowledge.org/resource/hasMusicalRole http://yago-knowledge.org/resource/wordnet_singer_110599806 <http://yago-knowledge.org> Most Similar Triples
0.6596567	http://dbpedia.org/property/instrument http://dbpedia.org/resource/Singing <http://dbpedia.org/> Most Similar Triples
0.59921473	http://yago-knowledge.org/resource/hasMusicalRole http://yago-knowledge.org/resource/wordnet_composer_109947232 <http://yago-knowledge.org> Most Similar Triples



#593  ChatGPT Triple: <http://dbpedia.org/resource/Markos_Vamvakaris> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Markos_Vamvakaris> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://www.wikidata.org/> Same Triple



#594  ChatGPT Triple: <http://dbpedia.org/resource/Markos_Vamvakaris> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Singer> .
Fact Checking Triple(s) and Provenance
0.8177515 <http://dbpedia.org/resource/Markos_Vamvakaris> <http://dbpedia.org/property/occupation> Musician, songwriter, artist <http://dbpedia.org/current> Same Predicate - Different Object
0.8009571 <http://dbpedia.org/resource/Markos_Vamvakaris> <http://dbpedia.org/property/occupation> <http://dbpedia.org/resource/Musician> <http://dbpedia.org/> Same Predicate - Different Object
0.79444265 <http://dbpedia.org/resource/Markos_Vamvakaris> <http://dbpedia.org/property/occupation> <http://dbpedia.org/resource/Songwriter> <http://dbpedia.org/> Same Predicate - Different Object


#595  ChatGPT Triple: <http://dbpedia.org/resource/Markos_Vamvakaris> <http://dbpedia.org/ontology/recordLabel> <http://dbpedia.org/resource/Columbia_Records> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Markos_Vamvakaris> <http://dbpedia.org/ontology/recordLabel> <http://dbpedia.org/resource/Columbia_Records> <http://dbpedia.org/current> Same Triple



#596  ChatGPT Triple: <http://dbpedia.org/resource/Markos_Vamvakaris> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Musician> .
Fact Checking Triple(s) and Provenance
0.58762866 <http://dbpedia.org/resource/Markos_Vamvakaris> <http://www.w3.org/2006/vcard/ns#type> <http://dbpedia.org/ontology/MusicalArtist> <http://dbpedia.org/> Same Predicate - Different Object
0.54906106 <http://dbpedia.org/resource/Markos_Vamvakaris> <http://www.w3.org/2006/vcard/ns#type> <http://yago-knowledge.org/resource/wikicat_Rebetiko_musicians> <http://yago-knowledge.org> Same Predicate - Different Object
0.526531 <http://dbpedia.org/resource/Markos_Vamvakaris> <http://www.w3.org/2006/vcard/ns#type> <http://yago-knowledge.org/resource/wikicat_Greek_musicians> <http://yago-knowledge.org> Same Predicate - Different Object


#597  ChatGPT Triple: <http://dbpedia.org/resource/Melina_Mercouri> <http://dbpedia.org/ontology/award> <http://dbpedia.org/resource/Cannes_Film_Festival_Award_for_Best_Actress> .
Fact Checking Triple(s) and Provenance
0.8932669	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Cannes_Film_Festival_Award_for_Best_Actress_winners <http://dbpedia.org/current> Most Similar Triples
0.4746489	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Greek_film_actresses <http://dbpedia.org/current> Most Similar Triples
0.44326878	http://rdf.freebase.com/ns/film.performance.actor http://dbpedia.org/resource/Melina_Mercouri <http://www.freebase.com> Most Similar Triples



#598  ChatGPT Triple: <http://dbpedia.org/resource/Melina_Mercouri> <http://dbpedia.org/ontology/birthDate> "1920-10-18"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Melina_Mercouri> <http://dbpedia.org/property/birthDate> 1920-10-18 <http://dbpedia.org/current> Same Triple



#599  ChatGPT Triple: <http://dbpedia.org/resource/Melina_Mercouri> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Athens> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Melina_Mercouri> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Athens> <http://dbpedia.org/current> Same Triple



#600  ChatGPT Triple: <http://dbpedia.org/resource/Melina_Mercouri> <http://dbpedia.org/ontology/deathDate> "1994-03-06"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Melina_Mercouri> <http://dbpedia.org/property/deathDate> 1994-03-06 <http://dbpedia.org/current> Same Triple



#601  ChatGPT Triple: <http://dbpedia.org/resource/Melina_Mercouri> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/New_York_City> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Melina_Mercouri> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/New_York_City> <http://dbpedia.org/current> Same Triple



#602  ChatGPT Triple: <http://dbpedia.org/resource/Melina_Mercouri> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Melina_Mercouri> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://www.wikidata.org/> Same Triple



#603  ChatGPT Triple: <http://dbpedia.org/resource/Melina_Mercouri> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Actor> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Melina_Mercouri> <http://dbpedia.org/property/occupation> <http://dbpedia.org/resource/Actor> <http://dbpedia.org/> Same Triple



#604  ChatGPT Triple: <http://dbpedia.org/resource/Melina_Mercouri> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Politician> .
Fact Checking Triple(s) and Provenance
0.6988679 <http://dbpedia.org/resource/Melina_Mercouri> <http://dbpedia.org/property/occupation>  <http://dbpedia.org/current> Same Predicate - Different Object
0.67619574 <http://dbpedia.org/resource/Melina_Mercouri> <http://dbpedia.org/property/occupation> <http://dbpedia.org/resource/Actor> <http://dbpedia.org/> Same Predicate - Different Object
0.58061093 <http://dbpedia.org/resource/Melina_Mercouri> <http://dbpedia.org/property/occupation> singer <http://dbpedia.org/current> Same Predicate - Different Object


#605  ChatGPT Triple: <http://dbpedia.org/resource/Melina_Mercouri> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Singer> .
Fact Checking Triple(s) and Provenance
1.0000001 <http://dbpedia.org/resource/Melina_Mercouri> <http://dbpedia.org/property/occupation> singer <http://dbpedia.org/current> Same Triple

#606  ChatGPT Triple: <http://dbpedia.org/resource/Melina_Mercouri> <http://purl.org/dc/elements/1.1/description> "Greek actress, singer, and politician" .
Fact Checking Triple(s) and Provenance
0.78887475 <http://dbpedia.org/resource/Melina_Mercouri> <http://purl.org/dc/elements/1.1/description> "actress, singer, politician" <http://dbpedia.org/> Same Predicate - Different Object


#607 Erroneous  ChatGPT Triple: <http://dbpedia.org/resource/Mikis_Theodorakis> <http://dbpedia.org/ontology/activeYearsStartYear> "1949"^^<http://www.w3.org/2001/XMLSchema#gYear> .
Fact Checking Triple(s) and Provenance
0.66581327	http://dbpedia.org/property/yearsActive "1943" <http://dbpedia.org/> Most Similar Triples
0.5604912	http://yago-knowledge.org/resource/infobox/en/yearsactive "1943-present" <http://yago-knowledge.org> Most Similar Triples
0.3776186	http://www.wikidata.org/entity/P569c "1925-07-29" <http://viaf.org> Most Similar Triples



#608  ChatGPT Triple: <http://dbpedia.org/resource/Mikis_Theodorakis> <http://dbpedia.org/ontology/birthDate> "1925-07-29"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Mikis_Theodorakis> <http://dbpedia.org/property/birthDate> 1925-07-29 <http://dbpedia.org/current> Same Triple



#609  ChatGPT Triple: <http://dbpedia.org/resource/Mikis_Theodorakis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Chios> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Mikis_Theodorakis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Chios> <http://dbpedia.org/current> Same Triple



#610  ChatGPT Triple: <http://dbpedia.org/resource/Mikis_Theodorakis> <http://dbpedia.org/ontology/deathDate> "2021-09-02"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Mikis_Theodorakis> <http://dbpedia.org/property/deathDate> 2021-09-02 <http://dbpedia.org/current> Same Triple



#611  ChatGPT Triple: <http://dbpedia.org/resource/Mikis_Theodorakis> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Mikis_Theodorakis> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> <http://dbpedia.org/current> Same Triple



#612  ChatGPT Triple: <http://dbpedia.org/resource/Mikis_Theodorakis> <http://dbpedia.org/ontology/notableWork> <http://dbpedia.org/resource/Zorba_the_Greek_(film)> .
Fact Checking Triple(s) and Provenance
0.77063787 <http://dbpedia.org/resource/Mikis_Theodorakis> <http://www.wikidata.org/entity/P86c> <http://dbpedia.org/resource/Zorba_the_Greek_(film)> <http://www.wikidata.org/> Same Object - Different Predicate
0.7398573 <http://dbpedia.org/resource/Mikis_Theodorakis> <http://rdf.freebase.com/ns/film.music_contributor.film> <http://dbpedia.org/resource/Zorba_the_Greek_(film)> <http://www.freebase.com> Same Object - Different Predicate
0.73537135 <http://dbpedia.org/resource/Mikis_Theodorakis> <http://dbpedia.org/ontology/musicComposer> <http://dbpedia.org/resource/Zorba_the_Greek_(film)> <http://dbpedia.org/current> Same Object - Different Predicate


#613  ChatGPT Triple: <http://dbpedia.org/resource/Mikis_Theodorakis> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Composer> .
Fact Checking Triple(s) and Provenance
1.0 <http://dbpedia.org/resource/Mikis_Theodorakis> <http://dbpedia.org/property/occupation> Composer <http://dbpedia.org/current> Same Predicate - Different Object
0.6509471 <http://dbpedia.org/resource/Mikis_Theodorakis> <http://dbpedia.org/property/occupation>  <http://dbpedia.org/current> Same Predicate - Different Object
0.50753856 <http://dbpedia.org/resource/Mikis_Theodorakis> <http://dbpedia.org/property/occupation> political activist <http://dbpedia.org/current> Same Predicate - Different Object


http://dbpedia.org/resource/Mikis_Theodorakis
#614  ChatGPT Triple: <http://dbpedia.org/resource/Mikis_Theodorakis> <http://dbpedia.org/ontology/recordLabel> <http://dbpedia.org/resource/Minos_EMI> .
Fact Checking Triple(s) and Provenance
0.6311277	http://dbpedia.org/property/label http://dbpedia.org/resource/Paredon_Records  <http://dbpedia.org/> Most Similar Triples
0.5576805	http://yago-knowledge.org/resource/infobox/en/label "[[paredon records]]\n[[folkways records]]" <http://yago-knowledge.org> Most Similar Triples
0.5228948	http://www.w3.org/2004/02/skos/core#prefLabel "mike\u0304s theodo\u0304rake\u0304s" <http://viaf.org> Most Similar Triples



#615  ChatGPT Triple: <http://dbpedia.org/resource/Mikis_Theodorakis> <http://dbpedia.org/ontology/spouse> <http://dbpedia.org/resource/Myrto_Altinoglou> .
Fact Checking Triple(s) and Provenance
1.0 <http://dbpedia.org/resource/Mikis_Theodorakis> <http://dbpedia.org/property/spouse> Myrto Altinoglou <http://dbpedia.org/current> Same Predicate - Different Object
0.55689114 <http://dbpedia.org/resource/Mikis_Theodorakis> <http://dbpedia.org/property/spouse>  <http://dbpedia.org/current> Same Predicate - Different Object
0.40869522 <http://dbpedia.org/resource/Mikis_Theodorakis> <http://dbpedia.org/property/spouse> 1953 <http://dbpedia.org/current> Same Predicate - Different Object


#616  ChatGPT Triple: <http://dbpedia.org/resource/Mikis_Theodorakis> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/MusicalArtist> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Mikis_Theodorakis> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/MusicalArtist> <http://dbpedia.org/current> Same Triple



#617 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Nikolaos_Margioris> <http://dbpedia.org/ontology/birthDate> "1913-10-28"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
0.97048956 <http://dbpedia.org/resource/Nikolaos_Margioris> <http://dbpedia.org/property/birthDate> 1913-12-15 <http://dbpedia.org/current> Same Predicate - Different Object


#618 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Nikolaos_Margioris> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Larissa> .
Fact Checking Triple(s) and Provenance
0.59466827 <http://dbpedia.org/resource/Nikolaos_Margioris> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Greece> <http://dbpedia.org/current> Same Predicate - Different Object
0.5697729 <http://dbpedia.org/resource/Nikolaos_Margioris> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Samos> <http://dbpedia.org/current> Same Predicate - Different Object
0.55923784 <http://dbpedia.org/resource/Nikolaos_Margioris> <http://dbpedia.org/property/birthPlace> Samos, Greece <http://dbpedia.org/current> Same Predicate - Different Object


#619 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Nikolaos_Margioris> <http://dbpedia.org/ontology/deathDate> "1993-09-30"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
0.973124 <http://dbpedia.org/resource/Nikolaos_Margioris> <http://dbpedia.org/property/deathDate> 1993-05-06 <http://dbpedia.org/current> Same Predicate - Different Object


#620  ChatGPT Triple: <http://dbpedia.org/resource/Nikolaos_Margioris> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Nikolaos_Margioris> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> <http://dbpedia.org/current> Same Triple



#621 Erroneous  ChatGPT Triple: <http://dbpedia.org/resource/Nikolaos_Margioris> <http://dbpedia.org/ontology/education> <http://dbpedia.org/resource/Aristotle_University_of_Thessaloniki> .
Fact Checking Triple(s) and Provenance
0.48010823	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:20th-century_Greek_philosophers <http://dbpedia.org/current> Most Similar Triples
0.41924757	http://www.w3.org/2000/01/rdf-schema#comment Nikolaos Margioris (Greek: Νικόλαος Μαργιωρής; 1913–1993) was a Greek esoteric philosopher, and author. He taught for many decades various metaphysical and philosophical subjects. He wrote also many practical and philosophical books. <http://dbpedia.org/current> Most Similar Triples
0.4158163	http://dbpedia.org/property/birthPlace Samos, Greece <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Nikolaos_Margioris
#622 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Nikolaos_Margioris> <http://dbpedia.org/ontology/education> <http://dbpedia.org/resource/University_of_Paris> .
Fact Checking Triple(s) and Provenance
0.23679788	http://dbpedia.org/ontology/deathPlace http://dbpedia.org/resource/Athens <http://dbpedia.org/current> Most Similar Triples
0.23218042	http://dbpedia.org/ontology/deathPlace http://dbpedia.org/resource/Greece <http://dbpedia.org/current> Most Similar Triples
0.2307083	http://dbpedia.org/property/deathPlace Athens, Greece <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Nikolaos_Margioris
#623 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Nikolaos_Margioris> <http://dbpedia.org/ontology/field> <http://dbpedia.org/resource/Medicine> .
Fact Checking Triple(s) and Provenance
0.26070422	http://dbpedia.org/ontology/occupation http://dbpedia.org/resource/Philosopher <http://dbpedia.org/current> Most Similar Triples
0.23007521	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Greek_military_personnel_of_World_War_II <http://dbpedia.org/current> Most Similar Triples
0.21779463	http://xmlns.com/foaf/0.1/primaryTopic http://en.wikipedia.org/wiki/Nikolaos_Margioris <http://dbpedia.org/current> Most Similar Triples



#624  ChatGPT Triple: <http://dbpedia.org/resource/Nikolaos_Margioris> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .
Fact Checking Triple(s) and Provenance
0.688746 <http://dbpedia.org/resource/Nikolaos_Margioris> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Greece> <http://dbpedia.org/current> Same Object - Different Predicate
0.5587864 <http://dbpedia.org/resource/Nikolaos_Margioris> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Greece> <http://dbpedia.org/current> Same Object - Different Predicate


http://dbpedia.org/resource/Nikolaos_Margioris
#625 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Nikolaos_Margioris> <http://dbpedia.org/ontology/notableStudent> <http://dbpedia.org/resource/Spyros_Kouvelis> .
Fact Checking Triple(s) and Provenance
0.43041083	http://www.w3.org/2000/01/rdf-schema#comment Nikolaos Margioris (Greek: Νικόλαος Μαργιωρής; 1913–1993) was a Greek esoteric philosopher, and author. He taught for many decades various metaphysical and philosophical subjects. He wrote also many practical and philosophical books. <http://dbpedia.org/current> Most Similar Triples
0.40039313	http://dbpedia.org/property/caption Nikolaos Margioris in his late years. <http://dbpedia.org/current> Most Similar Triples
0.39926493	http://dbpedia.org/ontology/abstract Nikolaos Margioris (Greek: Νικόλαος Μαργιωρής; 1913–1993) was a Greek esoteric philosopher, and author. He taught for many decades various metaphysical and philosophical subjects. He wrote also many practical and philosophical books. <http://dbpedia.org/current> Most Similar Triples



#626 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Nikolaos_Margioris> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Physician> .
Fact Checking Triple(s) and Provenance
0.63256526 <http://dbpedia.org/resource/Nikolaos_Margioris> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Philosopher> <http://dbpedia.org/current> Same Predicate - Different Object
0.5014428 <http://dbpedia.org/resource/Nikolaos_Margioris> <http://dbpedia.org/property/occupation> Author, philosopher, spiritual master and Christocentric mystic, accountant <http://dbpedia.org/current> Same Predicate - Different Object


http://dbpedia.org/resource/Nikolaos_Margioris
#627 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Nikolaos_Margioris> <http://dbpedia.org/ontology/thesisAdvisor> <http://dbpedia.org/resource/André_Lwoff> .
Fact Checking Triple(s) and Provenance
0.32248908	http://dbpedia.org/ontology/occupation http://dbpedia.org/resource/Philosopher <http://dbpedia.org/current> Most Similar Triples
0.28867716	http://dbpedia.org/property/occupation Author, philosopher, spiritual master and Christocentric mystic, accountant <http://dbpedia.org/current> Most Similar Triples
0.25515366	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Writers_from_Alexandria <http://dbpedia.org/current> Most Similar Triples



#628  ChatGPT Triple: <http://dbpedia.org/resource/Nikolaos_Margioris> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Nikolaos_Margioris> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> <http://dbpedia.org/current> Same Triple



#629  ChatGPT Triple: <http://dbpedia.org/resource/Nikolaos_Plastiras> <http://dbpedia.org/ontology/birthDate> "1883-11-04"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Nikolaos_Plastiras> <http://dbpedia.org/property/birthDate> 1883-11-04 <http://dbpedia.org/current> Same Triple



#630  ChatGPT Triple: <http://dbpedia.org/resource/Nikolaos_Plastiras> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Karditsa> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Nikolaos_Plastiras> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Karditsa> <http://dbpedia.org/current> Same Triple



#631  ChatGPT Triple: <http://dbpedia.org/resource/Nikolaos_Plastiras> <http://dbpedia.org/ontology/deathDate> "1953-07-26"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Nikolaos_Plastiras> <http://dbpedia.org/property/deathDate> 1953-07-26 <http://dbpedia.org/current> Same Triple



#632  ChatGPT Triple: <http://dbpedia.org/resource/Nikolaos_Plastiras> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Nikolaos_Plastiras> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> <http://dbpedia.org/current> Same Triple



#633  ChatGPT Triple: <http://dbpedia.org/resource/Nikolaos_Plastiras> <http://dbpedia.org/ontology/hasMilitaryRank> <http://dbpedia.org/resource/Colonel> .
Fact Checking Triple(s) and Provenance
0.59689665	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/CommissionedMilitaryOfficer109943239 <http://dbpedia.org/current> Most Similar Triples
0.5956824	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/MilitaryOfficer110317007 <http://dbpedia.org/current> Most Similar Triples
0.57157165	http://yago-knowledge.org/resource/infobox/en/rank "[[lieutenant general]]" <http://yago-knowledge.org> Most Similar Triples



#634  ChatGPT Triple: <http://dbpedia.org/resource/Nikolaos_Plastiras> <http://dbpedia.org/ontology/hasMilitaryRank> <http://dbpedia.org/resource/General> .
Fact Checking Triple(s) and Provenance
0.3744288 <http://dbpedia.org/resource/Nikolaos_Plastiras> <http://purl.org/linguistics/gold/hypernym> <http://dbpedia.org/resource/General> <http://dbpedia.org/current> Same Object - Different Predicate


#635  ChatGPT Triple: <http://dbpedia.org/resource/Nikolaos_Plastiras> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Nikolaos_Plastiras> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://dbpedia.org/current> Same Triple



http://dbpedia.org/resource/Nikolaos_Plastiras
#636  ChatGPT Triple: <http://dbpedia.org/resource/Nikolaos_Plastiras> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Military_personnel> .
Fact Checking Triple(s) and Provenance
0.8109877	http://www.wikidata.org/entity/P106c http://dbpedia.org/resource/Soldier <http://www.wikidata.org/> Most Similar Triples
0.6507096	http://www.wikidata.org/entity/P31c http://rdf.freebase.com/ns/military.military_person <http://www.freebase.com> Most Similar Triples
0.6159607	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/MilitaryOfficer110317007 <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Nikolaos_Plastiras
#637  ChatGPT Triple: <http://dbpedia.org/resource/Nikolaos_Plastiras> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Politician> .
Fact Checking Triple(s) and Provenance
1.0	http://www.wikidata.org/entity/P106c http://dbpedia.org/ontology/Politician <http://www.wikidata.org/> Most Similar Triples
0.7456684	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/ontology/Politician <http://dbpedia.org/current> Most Similar Triples
0.70435506	http://www.wikidata.org/entity/P31c http://rdf.freebase.com/ns/government.politician <http://www.freebase.com> Most Similar Triples



#638  ChatGPT Triple: <http://dbpedia.org/resource/Nikolaos_Plastiras> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://schema.org/Person> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Nikolaos_Plastiras> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://schema.org/Person> <http://dbpedia.org/current> Same Triple



#639 Erroneous  ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Beloyannis> <http://dbpedia.org/ontology/birthDate> "1915-01-01"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
0.96001077 <http://dbpedia.org/resource/Nikos_Beloyannis> <http://dbpedia.org/property/birthDate> 1915-12-22 <http://dbpedia.org/current> Same Predicate - Different Object
0.8867682 <http://dbpedia.org/resource/Nikos_Beloyannis> <http://dbpedia.org/ontology/birthDate> "1915" <http://dbpedia.org/> Same Predicate - Different Object


#640 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Beloyannis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Volos> .
Fact Checking Triple(s) and Provenance
0.6188807 <http://dbpedia.org/resource/Nikos_Beloyannis> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Greece> <http://dbpedia.org/current> Same Predicate - Different Object
0.54855514 <http://dbpedia.org/resource/Nikos_Beloyannis> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Amaliada> <http://dbpedia.org/current> Same Predicate - Different Object


#641  ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Beloyannis> <http://dbpedia.org/ontology/deathDate> "1952-03-30"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Nikos_Beloyannis> <http://dbpedia.org/property/deathDate> 1952-03-30 <http://dbpedia.org/current> Same Triple



#642  ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Beloyannis> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Nikos_Beloyannis> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> <http://dbpedia.org/current> Same Triple



#643 Erroneous  ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Beloyannis> <http://dbpedia.org/ontology/education> <http://dbpedia.org/resource/University_of_Athens> .
Fact Checking Triple(s) and Provenance
0.50724006	http://dbpedia.org/ontology/deathPlace http://dbpedia.org/resource/Athens <http://dbpedia.org/current> Most Similar Triples
0.50724006	http://dbpedia.org/property/deathPlace http://dbpedia.org/resource/Athens <http://dbpedia.org/current> Most Similar Triples
0.49584782	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:History_of_Greece_(1949–1974) <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Nikos_Beloyannis
#644  ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Beloyannis> <http://dbpedia.org/ontology/movement> <http://dbpedia.org/resource/Communism> .
Fact Checking Triple(s) and Provenance
0.51036084	http://dbpedia.org/ontology/party http://dbpedia.org/resource/Communist_Party_of_Greece <http://dbpedia.org/current> Most Similar Triples
0.5103607	http://dbpedia.org/property/party http://dbpedia.org/resource/Communist_Party_of_Greece <http://dbpedia.org/current> Most Similar Triples
0.44154733	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Communist_Party_of_Greece_politicians <http://dbpedia.org/current> Most Similar Triples



#645  ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Beloyannis> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Politician> .
Fact Checking Triple(s) and Provenance
0.86748135 <http://dbpedia.org/resource/Nikos_Beloyannis> <http://dbpedia.org/property/occupation> Politician, political commissar <http://dbpedia.org/current> Same Predicate - Different Object
0.71360147 <http://dbpedia.org/resource/Nikos_Beloyannis> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Political_commissar> <http://dbpedia.org/current> Same Predicate - Different Object


#646  ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Beloyannis> <http://dbpedia.org/ontology/politicalParty> <http://dbpedia.org/resource/Communist_Party_of_Greece> .
Fact Checking Triple(s) and Provenance
0.9735322 <http://dbpedia.org/resource/Nikos_Beloyannis> <http://dbpedia.org/ontology/party> <http://dbpedia.org/resource/Communist_Party_of_Greece> <http://dbpedia.org/current> Same Object - Different Predicate
0.8683836 <http://dbpedia.org/resource/Nikos_Beloyannis> <http://www.wikidata.org/entity/P102c> <http://dbpedia.org/resource/Communist_Party_of_Greece> <http://www.wikidata.org/> Same Object - Different Predicate


http://dbpedia.org/resource/Nikos_Beloyannis
#647 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Beloyannis> <http://dbpedia.org/ontology/position> <http://dbpedia.org/resource/Member_of_Parliament> .
Fact Checking Triple(s) and Provenance
0.57493436	http://www.wikidata.org/entity/P102c http://www.wikidata.org/entity/Q192406 <http://www.wikidata.org/> Most Similar Triples
0.5310607	http://www.wikidata.org/entity/P106c http://dbpedia.org/ontology/Politician <http://www.wikidata.org/> Most Similar Triples
0.52651775	http://dbpedia.org/property/occupation Politician, political commissar <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Nikos_Beloyannis
#648 Erroneous  ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Beloyannis> <http://dbpedia.org/property/arrested> "1949"^^<http://www.w3.org/2001/XMLSchema#gYear> .
Fact Checking Triple(s) and Provenance
0.39866805	http://dbpedia.org/ontology/deathDate 1952-03-30 <http://dbpedia.org/current> Most Similar Triples
0.39866805	http://dbpedia.org/property/deathDate 1952-03-30 <http://dbpedia.org/current> Most Similar Triples
0.39553696	http://dbpedia.org/property/dateOfDeath "1952" <http://dbpedia.org/> Most Similar Triples



http://dbpedia.org/resource/Nikos_Beloyannis
#649  ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Beloyannis> <http://dbpedia.org/property/conviction> <http://dbpedia.org/resource/Treason> .
Fact Checking Triple(s) and Provenance
0.5813247	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:People_executed_for_treason_against_Greece <http://dbpedia.org/current> Most Similar Triples
0.567017	http://www.wikidata.org/entity/P31c http://yago-knowledge.org/resource/wikicat_People_executed_for_treason_against_Greece <http://yago-knowledge.org> Most Similar Triples
0.54905605	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/WikicatPeopleExecutedForTreasonAgainstGreece <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Nikos_Beloyannis
#650  ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Beloyannis> <http://dbpedia.org/property/trial> <http://dbpedia.org/resource/Nikos_Beloyannis_trial> .
Fact Checking Triple(s) and Provenance
0.64873767	http://purl.org/dc/elements/1.1/title "nikos beloyannis" <http://yago-knowledge.org> Most Similar Triples
0.64873767	http://purl.org/dc/elements/1.1/title "nikos beloyannis" <http://www.wikidata.org/> Most Similar Triples
0.64873767	http://purl.org/dc/elements/1.1/title "nikos beloyannis" <http://dbpedia.org/> Most Similar Triples



#651  ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Beloyannis> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Nikos_Beloyannis> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> <http://dbpedia.org/current> Same Triple



#652  ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Galis> <http://dbpedia.org/ontology/birthDate> "1957-07-23"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Nikos_Galis> <http://dbpedia.org/property/birthDate> 1957-07-23 <http://dbpedia.org/current> Same Triple



#653 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Galis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Missolonghi> .
Fact Checking Triple(s) and Provenance
0.6593665 <http://dbpedia.org/resource/Nikos_Galis> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/United_States> <http://dbpedia.org/current> Same Predicate - Different Object
0.59174913 <http://dbpedia.org/resource/Nikos_Galis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/New_Jersey> <http://dbpedia.org/> Same Predicate - Different Object
0.52533466 <http://dbpedia.org/resource/Nikos_Galis> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Union_City,_New_Jersey> <http://dbpedia.org/current> Same Predicate - Different Object


#654  ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Galis> <http://dbpedia.org/ontology/careerStation> <http://dbpedia.org/resource/Aris_B.C.> .
Fact Checking Triple(s) and Provenance
0.7792746 <http://dbpedia.org/resource/Nikos_Galis> <http://yago-knowledge.org/resource/isAffiliatedTo> <http://dbpedia.org/resource/Aris_B.C.> <http://yago-knowledge.org> Same Object - Different Predicate
0.6705055 <http://dbpedia.org/resource/Nikos_Galis> <http://dbpedia.org/ontology/award> <http://dbpedia.org/resource/Aris_B.C.> <http://dbpedia.org/current> Same Object - Different Predicate
0.6301408 <http://dbpedia.org/resource/Nikos_Galis> <http://dbpedia.org/property/team> <http://dbpedia.org/resource/Aris_B.C.> <http://dbpedia.org/current> Same Object - Different Predicate


#655 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Galis> <http://dbpedia.org/ontology/careerStation> <http://dbpedia.org/resource/Olimpia_Milano> .
Fact Checking Triple(s) and Provenance
0.5600418 <http://dbpedia.org/resource/Nikos_Galis> <http://dbpedia.org/ontology/careerStation> <http://dbpedia.org/resource/Nikos_Galis__CareerStation__1> <http://dbpedia.org/current> Same Predicate - Different Object
0.5507395 <http://dbpedia.org/resource/Nikos_Galis> <http://dbpedia.org/ontology/careerStation> <http://dbpedia.org/resource/Nikos_Galis__CareerStation__2> <http://dbpedia.org/current> Same Predicate - Different Object


#656 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Galis> <http://dbpedia.org/ontology/careerStation> <http://dbpedia.org/resource/PAOK_BC> .
Fact Checking Triple(s) and Provenance
0.64728975 <http://dbpedia.org/resource/Nikos_Galis> <http://dbpedia.org/ontology/careerStation> <http://dbpedia.org/resource/Nikos_Galis__CareerStation__1> <http://dbpedia.org/current> Same Predicate - Different Object
0.64579934 <http://dbpedia.org/resource/Nikos_Galis> <http://dbpedia.org/ontology/careerStation> <http://dbpedia.org/resource/Nikos_Galis__CareerStation__2> <http://dbpedia.org/current> Same Predicate - Different Object


#657  ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Galis> <http://dbpedia.org/ontology/careerStation> <http://dbpedia.org/resource/Panathinaikos_BC> .
Fact Checking Triple(s) and Provenance
0.590963 <http://dbpedia.org/resource/Nikos_Galis> <http://dbpedia.org/ontology/careerStation> <http://dbpedia.org/resource/Nikos_Galis__CareerStation__1> <http://dbpedia.org/current> Same Predicate - Different Object
0.58675396 <http://dbpedia.org/resource/Nikos_Galis> <http://dbpedia.org/ontology/careerStation> <http://dbpedia.org/resource/Nikos_Galis__CareerStation__2> <http://dbpedia.org/current> Same Predicate - Different Object


#658  ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Galis> <http://dbpedia.org/ontology/hallOfFame> <http://dbpedia.org/resource/FIBA_Hall_of_Fame> .
Fact Checking Triple(s) and Provenance
0.79913116	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:FIBA_Hall_of_Fame_inductees <http://dbpedia.org/current> Most Similar Triples
0.6285079	http://xmlns.com/foaf/spec/#term_primaryTopic http://dbpedia.org/resource/Category:FIBA_Hall_of_Fame_inductees <http://dbpedia.org/> Most Similar Triples
0.6073992	http://dbpedia.org/ontology/award http://dbpedia.org/resource/FIBA's_50_Greatest_Players <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Nikos_Galis
#659  ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Galis> <http://dbpedia.org/ontology/hallOfFame> <http://dbpedia.org/resource/Greek_Basketball_Hall> .
Fact Checking Triple(s) and Provenance
0.6758751	http://dbpedia.org/ontology/award http://dbpedia.org/resource/Greek_Basketball_Cup <http://dbpedia.org/current> Most Similar Triples
0.66642016	http://dbpedia.org/ontology/award http://dbpedia.org/resource/Greek_Basket_League <http://dbpedia.org/current> Most Similar Triples
0.66356933	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Naismith_Memorial_Basketball_Hall_of_Fame_inductees <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Nikos_Galis
#660  ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Galis> <http://dbpedia.org/ontology/hallOfFame> <http://dbpedia.org/resource/Naismith_Memorial_Basketball_Hall_of_Fame> .
Fact Checking Triple(s) and Provenance
0.89212	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Naismith_Memorial_Basketball_Hall_of_Fame_inductees <http://dbpedia.org/current> Most Similar Triples
0.5146103	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:FIBA_Hall_of_Fame_inductees <http://dbpedia.org/current> Most Similar Triples
0.4935055	http://yago-knowledge.org/resource/infobox/en/college "[[seton hall pirates men's basketball|seton hall]] (1975â1979)" <http://yago-knowledge.org> Most Similar Triples



#661 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Galis> <http://dbpedia.org/ontology/height> "1.95"^^<http://www.w3.org/2001/XMLSchema#double> .
Fact Checking Triple(s) and Provenance
0.8207654 <http://dbpedia.org/resource/Nikos_Galis> <http://dbpedia.org/ontology/height> 1.8288 <http://dbpedia.org/current> Same Predicate - Different Object


#662  ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Galis> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Nikos_Galis> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://www.wikidata.org/> Same Triple



#663  ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Galis> <http://dbpedia.org/ontology/position> <http://dbpedia.org/resource/Shooting_guard> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Nikos_Galis> <http://dbpedia.org/ontology/position> <http://dbpedia.org/resource/Shooting_guard> <http://dbpedia.org/current> Same Triple



#664  ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Galis> <http://dbpedia.org/ontology/team> <http://dbpedia.org/resource/Aris_B.C.> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Nikos_Galis> <http://dbpedia.org/property/team> <http://dbpedia.org/resource/Aris_B.C.> <http://dbpedia.org/current> Same Triple



#665 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Galis> <http://dbpedia.org/ontology/team> <http://dbpedia.org/resource/Pallacanestro_Cantu> .
Fact Checking Triple(s) and Provenance
0.45733625 <http://dbpedia.org/resource/Nikos_Galis> <http://dbpedia.org/property/team> "panathinaikos" <http://dbpedia.org/> Same Predicate - Different Object
0.42787206 <http://dbpedia.org/resource/Nikos_Galis> <http://dbpedia.org/property/team> <http://dbpedia.org/resource/Panathinaikos_B.C.> <http://dbpedia.org/current> Same Predicate - Different Object
0.3027564 <http://dbpedia.org/resource/Nikos_Galis> <http://dbpedia.org/property/team> "aris" <http://dbpedia.org/> Same Predicate - Different Object


#666 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Galis> <http://dbpedia.org/ontology/weight> "94.0"^^<http://www.w3.org/2001/XMLSchema#double> .
Fact Checking Triple(s) and Provenance
0.8109609 <http://dbpedia.org/resource/Nikos_Galis> <http://dbpedia.org/ontology/weight> 89812.8 <http://dbpedia.org/current> Same Predicate - Different Object


#667  ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Galis> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/BasketballPlayer> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Nikos_Galis> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/BasketballPlayer> <http://dbpedia.org/current> Same Triple



#668  ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Kazantzakis> <http://dbpedia.org/ontology/birthDate> "1883-02-18"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Nikos_Kazantzakis> <http://dbpedia.org/ontology/birthDate> "1883-02-18" <http://viaf.org>,<http://dbpedia.org/>,<http://www.wikidata.org/> Same Triple



#669  ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Kazantzakis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Candia_(city)> .
Fact Checking Triple(s) and Provenance
0.7383419 <http://dbpedia.org/resource/Nikos_Kazantzakis> <http://dbpedia.org/property/birthPlace>  <http://dbpedia.org/current> Same Predicate - Different Object
0.6209333 <http://dbpedia.org/resource/Nikos_Kazantzakis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Crete> <http://dbpedia.org/> Same Predicate - Different Object
0.58367354 <http://dbpedia.org/resource/Nikos_Kazantzakis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Greece> <http://dbpedia.org/current> Same Predicate - Different Object


#670  ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Kazantzakis> <http://dbpedia.org/ontology/deathDate> "1957-10-26"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Nikos_Kazantzakis> <http://dbpedia.org/property/deathDate> 1957-10-26 <http://dbpedia.org/current> Same Triple



#671  ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Kazantzakis> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Freiburg_im_Breisgau> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Nikos_Kazantzakis> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Freiburg_im_Breisgau> <http://dbpedia.org/current> Same Triple



#672  ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Kazantzakis> <http://dbpedia.org/ontology/education> <http://dbpedia.org/resource/University_of_Athens> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Nikos_Kazantzakis> <http://dbpedia.org/ontology/education> <http://dbpedia.org/resource/University_of_Athens> <http://dbpedia.org/current> Same Triple



#673  ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Kazantzakis> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Nikos_Kazantzakis> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://www.wikidata.org/> Same Triple



#674  ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Kazantzakis> <http://dbpedia.org/ontology/notableWork> <http://dbpedia.org/resource/Zorba_the_Greek> .
Fact Checking Triple(s) and Provenance
0.8087132 <http://dbpedia.org/resource/Nikos_Kazantzakis> <http://dbpedia.org/ontology/author> <http://dbpedia.org/resource/Zorba_the_Greek> <http://dbpedia.org/current> Same Object - Different Predicate
0.7057933 <http://dbpedia.org/resource/Nikos_Kazantzakis> <http://yago-knowledge.org/resource/created> <http://dbpedia.org/resource/Zorba_the_Greek> <http://yago-knowledge.org> Same Object - Different Predicate


#675  ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Kazantzakis> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Novelist> .
Fact Checking Triple(s) and Provenance
1.0 <http://dbpedia.org/resource/Nikos_Kazantzakis> <http://www.wikidata.org/entity/P106c> <http://dbpedia.org/resource/Novelist> <http://www.wikidata.org/> Same Object - Different Predicate
0.64897126 <http://dbpedia.org/resource/Nikos_Kazantzakis> <http://rdf.freebase.com/ns/people.person.profession> <http://dbpedia.org/resource/Novelist> <http://www.freebase.com> Same Object - Different Predicate
0.6384295 <http://dbpedia.org/resource/Nikos_Kazantzakis> <http://dbpedia.org/property/occupation> Poet, novelist, essayist, travel writer, philosopher, playwright, journalist, translator <http://dbpedia.org/current> Same Predicate - Different Object


#676  ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Kazantzakis> <http://dbpedia.org/property/awards> "International Peace Award (1956)" .
Fact Checking Triple(s) and Provenance
0.46099943	http://www.wikidata.org/entity/P31c http://rdf.freebase.com/ns/award.award_nominee <http://www.freebase.com> Most Similar Triples
0.41572344	http://rdf.freebase.com/ns/award.award_nominee.award_nominations http://rdf.freebase.com/ns/m.0g4xb8c  <http://www.freebase.com> Most Similar Triples
0.4136917	http://rdf.freebase.com/ns/award.award_nomination.award_nominee http://dbpedia.org/resource/Nikos_Kazantzakis <http://www.freebase.com> Most Similar Triples



#677  ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Kazantzakis> <http://dbpedia.org/property/genre> "Modern Greek literature" .
Fact Checking Triple(s) and Provenance
0.66482985 <http://dbpedia.org/resource/Nikos_Kazantzakis> <http://xmlns.com/foaf/spec/#term_primaryTopic> <http://dbpedia.org/resource/Category:Modern_Greek_dramatists_and_playwrights> <http://dbpedia.org/> Most Similar Triple
0.6554854 <http://dbpedia.org/resource/Nikos_Kazantzakis> <http://xmlns.com/foaf/spec/#term_primaryTopic> <http://dbpedia.org/resource/Category:Modern_Greek_poets> <http://dbpedia.org/> Most Similar Triple
0.64659095 <http://dbpedia.org/resource/Nikos_Kazantzakis> <http://www.wikidata.org/entity/P31c> <http://yago-knowledge.org/resource/wikicat_Modern_Greek_dramatists_and_playwrights> <http://yago-knowledge.org> Most Similar Triple


#678 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Kazantzakis> <http://dbpedia.org/property/influenced> <http://dbpedia.org/resource/Albert_Camus> .
Fact Checking Triple(s) and Provenance
0.5818605 <http://dbpedia.org/resource/Nikos_Kazantzakis> <http://dbpedia.org/property/influenced> <http://dbpedia.org/resource/Henri_Bergson> <http://dbpedia.org/current> Same Predicate - Different Object
0.27774638 <http://dbpedia.org/resource/Nikos_Kazantzakis> <http://dbpedia.org/property/influenced> <http://dbpedia.org/resource/Ion_Dragoumis> <http://dbpedia.org/current> Same Predicate - Different Object


#679  ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Kazantzakis> <http://dbpedia.org/property/influences> <http://dbpedia.org/resource/Friedrich_Nietzsche> .
Fact Checking Triple(s) and Provenance
0.80941236 <http://dbpedia.org/resource/Nikos_Kazantzakis> <http://rdf.freebase.com/ns/influence.influence_node.influenced_by> <http://dbpedia.org/resource/Friedrich_Nietzsche> <http://www.freebase.com> Same Object - Different Predicate


#680  ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Kazantzakis> <http://dbpedia.org/property/language> <http://dbpedia.org/resource/Greek_language> .
Fact Checking Triple(s) and Provenance
0.6541507 <http://dbpedia.org/resource/Nikos_Kazantzakis> <http://www.w3.org/2006/vcard/ns#language> <http://dbpedia.org/resource/Greek_language> <http://www.wikidata.org/> Same Object - Different Predicate


#681  ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Kazantzakis> <http://dbpedia.org/property/notableWorks> "The Last Temptation of Christ", "Report to Greco" .
Fact Checking Triple(s) and Provenance
0.7363675 <http://dbpedia.org/resource/Nikos_Kazantzakis> <http://dbpedia.org/ontology/author> <http://dbpedia.org/resource/The_Last_Temptation_of_Christ> <http://www.wikidata.org/> Most Similar Triple
0.5477046 <http://dbpedia.org/resource/Nikos_Kazantzakis> <http://rdf.freebase.com/ns/film.film_story_contributor.film_story_credits> <http://yago-knowledge.org/resource/The_Last_Temptation_of_Christ_(film)> <http://www.freebase.com> Most Similar Triple
0.44279876 <http://dbpedia.org/resource/Nikos_Kazantzakis> <http://www.w3.org/2000/01/rdf-schema#comment> "nikos kazantzakis (greek: u039du03afu03bau03bfu03c2 u039au03b1u03b6u03b1u03bdu03c4u03b6u03acu03bau03b7u03c2; 18 february 1883 u2013 26 october 1957) was a greek writer and philosopher, celebrated for his novel zorba the greek, considered his magnum opus. he became known globally after the 1964 release of the michael cacoyannis film zorba the greek, based on the novel. he gained renewed fame with the 1988 martin scorsese adaptation of his book the last temptation of christ." <http://dbpedia.org/> Most Similar Triple


#682  ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Kazantzakis> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://schema.org/Person> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Nikos_Kazantzakis> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://schema.org/Person> <http://dbpedia.org/current> Same Triple



#683 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Xilouris> <http://dbpedia.org/ontology/associatedBand> <http://dbpedia.org/resource/Apollon_Kondylis> .
Fact Checking Triple(s) and Provenance
0.43210995	http://www.w3.org/2000/01/rdf-schema#comment "nikos xylouris (greek: \u039d\u03af\u03ba\u03bf\u03c2 \u039e\u03c5\u03bb\u03bf\u03cd\u03c1\u03b7\u03c2; 7 july 1936 \u2013 8 february 1980), nicknamed psaronikos (greek: \u03a8\u03b1\u03c1\u03bf\u03bd\u03af\u03ba\u03bf\u03c2), was a greek composer and singer from the village of anogeia in crete and also the older brother of two other great musicians of cretan music, antonis xylouris or psarantonis (greek: \u03a8\u03b1\u03c1\u03b1\u03bd\u03c4\u03ce\u03bd\u03b7\u03c2) and yiannis xylouris or (psaroyiannis) (greek: \u03a8\u03b1\u03c1\u03bf\u03b3\u03b9\u03ac\u03bd\u03bd\u03b7\u03c2). he was part of the movement that brought down the greek military junta of 1967." <http://dbpedia.org/> Most Similar Triples
0.39608416	http://www.wikidata.org/entity/P31c http://yago-knowledge.org/resource/wikicat_Greek_musicians <http://yago-knowledge.org> Most Similar Triples
0.3876012	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/WikicatGreekMusicians <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Nikos_Xilouris
#684 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Xilouris> <http://dbpedia.org/ontology/associatedBand> <http://dbpedia.org/resource/Choir_of_Anoyia> .
Fact Checking Triple(s) and Provenance
0.5130054	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Singers_from_Crete <http://dbpedia.org/current> Most Similar Triples
0.48524708	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://schema.org/MusicGroup <http://dbpedia.org/current> Most Similar Triples
0.45801225	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/WikicatSingersFromCrete <http://dbpedia.org/current> Most Similar Triples



#685  ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Xilouris> <http://dbpedia.org/ontology/birthDate> "7 July 1936"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
0.8578605 <http://dbpedia.org/resource/Nikos_Xilouris> <http://dbpedia.org/property/birthDate> 1936-07-07 <http://dbpedia.org/current> Same Predicate - Different Object


#686  ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Xilouris> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Anogia> .
Fact Checking Triple(s) and Provenance
0.8184042 <http://dbpedia.org/resource/Nikos_Xilouris> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Anogeia> <http://dbpedia.org/current> Same Predicate - Different Object
0.6012589 <http://dbpedia.org/resource/Nikos_Xilouris> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Greece> <http://dbpedia.org/current> Same Predicate - Different Object
0.5653753 <http://dbpedia.org/resource/Nikos_Xilouris> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Crete> <http://dbpedia.org/current> Same Predicate - Different Object


#687  ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Xilouris> <http://dbpedia.org/ontology/deathDate> "8 February 1980"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
0.8996639 <http://dbpedia.org/resource/Nikos_Xilouris> <http://dbpedia.org/property/deathDate> 1980-02-08 <http://dbpedia.org/current> Same Predicate - Different Object


#688  ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Xilouris> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> .
Fact Checking Triple(s) and Provenance
0.90027034 <http://dbpedia.org/resource/Nikos_Xilouris> <http://dbpedia.org/property/deathPlace> <http://dbpedia.org/resource/Greece> <http://dbpedia.org/current> Same Predicate - Different Object
0.76997864 <http://dbpedia.org/resource/Nikos_Xilouris> <http://dbpedia.org/property/deathPlace> <http://dbpedia.org/resource/Piraeus> <http://dbpedia.org/current> Same Predicate - Different Object
0.66559553 <http://dbpedia.org/resource/Nikos_Xilouris> <http://dbpedia.org/property/deathPlace> <http://dbpedia.org/resource/Attica> <http://dbpedia.org/current> Same Predicate - Different Object


#689 Erroneous  ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Xilouris> <http://dbpedia.org/ontology/genre> <http://dbpedia.org/resource/Rebetiko> .
Fact Checking Triple(s) and Provenance
0.592886 <http://dbpedia.org/resource/Nikos_Xilouris> <http://dbpedia.org/property/genre> <http://dbpedia.org/resource/Éntekhno> <http://dbpedia.org/current> Same Predicate - Different Object
0.57935584 <http://dbpedia.org/resource/Nikos_Xilouris> <http://dbpedia.org/property/genre> <http://dbpedia.org/resource/Cretan_music> <http://dbpedia.org/current> Same Predicate - Different Object


#690  ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Xilouris> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Singer> .
Fact Checking Triple(s) and Provenance
0.86651176 <http://dbpedia.org/resource/Nikos_Xilouris> <http://dbpedia.org/property/occupation> Singer, Musician, Composer <http://dbpedia.org/current> Same Predicate - Different Object
0.85549825 <http://dbpedia.org/resource/Nikos_Xilouris> <http://dbpedia.org/property/occupation> <http://dbpedia.org/resource/Singing> <http://dbpedia.org/> Same Predicate - Different Object
0.6549829 <http://dbpedia.org/resource/Nikos_Xilouris> <http://dbpedia.org/property/occupation> <http://dbpedia.org/resource/Composer> <http://dbpedia.org/> Same Predicate - Different Object


#691  ChatGPT Triple: <http://dbpedia.org/resource/Nikos_Xilouris> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/MusicalArtist> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Nikos_Xilouris> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/MusicalArtist> <http://dbpedia.org/current> Same Triple



#692  ChatGPT Triple: <http://dbpedia.org/resource/Odysseas_Elytis> <http://dbpedia.org/ontology/birthDate> "2 November 1911"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
0.8179468 <http://dbpedia.org/resource/Odysseas_Elytis> <http://dbpedia.org/property/birthDate> 1911-11-02 <http://dbpedia.org/current> Same Predicate - Different Object


#693  ChatGPT Triple: <http://dbpedia.org/resource/Odysseas_Elytis> <http://dbpedia.org/ontology/deathDate> "18 March 1996"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
0.95446694 <http://dbpedia.org/resource/Odysseas_Elytis> <http://dbpedia.org/property/deathDate> 1996-03-18 <http://dbpedia.org/current> Same Predicate - Different Object


#694  ChatGPT Triple: <http://dbpedia.org/resource/Odysseas_Elytis> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Odysseas_Elytis> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://dbpedia.org/current> Same Triple



#695  ChatGPT Triple: <http://dbpedia.org/resource/Odysseas_Elytis> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Poet> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Odysseas_Elytis> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Poet> <http://dbpedia.org/current> Same Triple



#696  ChatGPT Triple: <http://dbpedia.org/resource/Odysseas_Elytis> <http://dbpedia.org/property/awards> <http://dbpedia.org/resource/Nobel_Prize_in_Literature> .
Fact Checking Triple(s) and Provenance
0.8397287 <http://dbpedia.org/resource/Odysseas_Elytis> <http://yago-knowledge.org/resource/hasWonPrize> <http://dbpedia.org/resource/Nobel_Prize_in_Literature> <http://yago-knowledge.org> Same Object - Different Predicate


#697  ChatGPT Triple: <http://dbpedia.org/resource/Odysseas_Elytis> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Heraklion> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Odysseas_Elytis> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Heraklion> <http://dbpedia.org/current> Same Triple



#698  ChatGPT Triple: <http://dbpedia.org/resource/Odysseas_Elytis> <http://dbpedia.org/property/deathPlace> <http://dbpedia.org/resource/Athens> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Odysseas_Elytis> <http://dbpedia.org/property/deathPlace> <http://dbpedia.org/resource/Athens> <http://dbpedia.org/current> Same Triple



#699  ChatGPT Triple: <http://dbpedia.org/resource/Odysseas_Elytis> <http://dbpedia.org/property/education> <http://dbpedia.org/resource/National_and_Kapodistrian_University_of_Athens> .
Fact Checking Triple(s) and Provenance
0.83113945 <http://dbpedia.org/resource/Odysseas_Elytis> <http://www.wikidata.org/entity/P69c> <http://dbpedia.org/resource/National_and_Kapodistrian_University_of_Athens> <http://www.wikidata.org/> Same Object - Different Predicate


#700  ChatGPT Triple: <http://dbpedia.org/resource/Odysseas_Elytis> <http://dbpedia.org/property/genre> <http://dbpedia.org/resource/Modernism_(literature)> .
Fact Checking Triple(s) and Provenance
0.576207	http://yago-knowledge.org/resource/infobox/en/movement "[[romanticism|romantic]] [[modernism]], [[:de:generation der 30er jahre|generation of the '30s]]" <http://yago-knowledge.org> Most Similar Triples
0.4991499	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Greek_art_critics <http://dbpedia.org/current> Most Similar Triples
0.49424326	http://xmlns.com/foaf/spec/#term_primaryTopic http://dbpedia.org/resource/Category:Greek_art_critics <http://dbpedia.org/> Most Similar Triples



#701  ChatGPT Triple: <http://dbpedia.org/resource/Odysseas_Elytis> <http://dbpedia.org/property/movement> <http://dbpedia.org/resource/Modernism> .
Fact Checking Triple(s) and Provenance
0.30345312 <http://dbpedia.org/resource/Odysseas_Elytis> <http://dbpedia.org/property/movement> 30.0 <http://dbpedia.org/current> Same Predicate - Different Object


http://dbpedia.org/resource/Odysseas_Elytis
#702  ChatGPT Triple: <http://dbpedia.org/resource/Odysseas_Elytis> <http://dbpedia.org/property/notableWorks> <http://dbpedia.org/resource/The_Axon> .
Fact Checking Triple(s) and Provenance
0.44079283	http://dbpedia.org/ontology/abstract Odysseas Elytis (Greek: Οδυσσέας Ελύτης [oðiˈseas eˈlitis], pen name of Odysseas Alepoudellis, Greek: Οδυσσέας Αλεπουδέλλης; 2 November 1911 – 18 March 1996) was a Greek poet,man of letters, essayist and translator, regarded as the definitive exponent of romantic modernism in Greece and the world. He is one of the most praised poets of the second half of the twentieth century, with his Axion Esti "regarded as a monument of contemporary poetry". In 1979, he was awarded the Nobel Prize in Literature. <http://dbpedia.org/current> Most Similar Triples
0.42760676	http://www.w3.org/2000/01/rdf-schema#comment Odysseas Elytis (Greek: Οδυσσέας Ελύτης [oðiˈseas eˈlitis], pen name of Odysseas Alepoudellis, Greek: Οδυσσέας Αλεπουδέλλης; 2 November 1911 – 18 March 1996) was a Greek poet,man of letters, essayist and translator, regarded as the definitive exponent of romantic modernism in Greece and the world. He is one of the most praised poets of the second half of the twentieth century, with his Axion Esti "regarded as a monument of contemporary poetry". In 1979, he was awarded the Nobel Prize in Literature. <http://dbpedia.org/current> Most Similar Triples
0.4029004	http://schema.org/author http://dbpedia.org/resource/Odysseas_Elytis <http://viaf.org> Most Similar Triples



#703  ChatGPT Triple: <http://dbpedia.org/resource/Odysseas_Elytis> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://schema.org/Person> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Odysseas_Elytis> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://schema.org/Person> <http://dbpedia.org/current> Same Triple



#704  ChatGPT Triple: <http://dbpedia.org/resource/Otto_of_Greece> <http://dbpedia.org/ontology/birthDate> "1815-06-01"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Otto_of_Greece> <http://dbpedia.org/property/birthDate> 1815-06-01 <http://dbpedia.org/current> Same Triple



#705  ChatGPT Triple: <http://dbpedia.org/resource/Otto_of_Greece> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Salzburg> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Otto_of_Greece> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Salzburg> <http://dbpedia.org/current> Same Triple



#706  ChatGPT Triple: <http://dbpedia.org/resource/Otto_of_Greece> <http://dbpedia.org/ontology/deathDate> "1867-07-26"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Otto_of_Greece> <http://dbpedia.org/property/deathDate> 1867-07-26 <http://dbpedia.org/current> Same Triple



#707  ChatGPT Triple: <http://dbpedia.org/resource/Otto_of_Greece> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Bamberg> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Otto_of_Greece> <http://dbpedia.org/property/deathPlace> <http://dbpedia.org/resource/Bamberg> <http://dbpedia.org/current> Same Triple



#708  ChatGPT Triple: <http://dbpedia.org/resource/Otto_of_Greece> <http://dbpedia.org/ontology/hasSpouse> <http://dbpedia.org/resource/Amalia_of_Oldenburg> .
Fact Checking Triple(s) and Provenance
0.95379806 <http://dbpedia.org/resource/Otto_of_Greece> <http://dbpedia.org/ontology/spouse> <http://dbpedia.org/resource/Amalia_of_Oldenburg> <http://dbpedia.org/current> Same Object - Different Predicate
0.9189141 <http://dbpedia.org/resource/Otto_of_Greece> <http://yago-knowledge.org/resource/isMarriedTo> <http://dbpedia.org/resource/Amalia_of_Oldenburg> <http://yago-knowledge.org> Same Object - Different Predicate
0.8581877 <http://dbpedia.org/resource/Otto_of_Greece> <http://www.w3.org/2006/vcard/ns#Spouse> <http://dbpedia.org/resource/Amalia_of_Oldenburg> <http://www.wikidata.org/> Same Object - Different Predicate


#709  ChatGPT Triple: <http://dbpedia.org/resource/Otto_of_Greece> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Germany> .
Fact Checking Triple(s) and Provenance
0.657676 <http://dbpedia.org/resource/Otto_of_Greece> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Kingdom_of_Bavaria> <http://www.wikidata.org/> Same Predicate - Different Object
0.5728438 <http://dbpedia.org/resource/Otto_of_Greece> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://www.wikidata.org/> Same Predicate - Different Object


#710  ChatGPT Triple: <http://dbpedia.org/resource/Otto_of_Greece> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Monarch> .
Fact Checking Triple(s) and Provenance
0.37537658 <http://dbpedia.org/resource/Otto_of_Greece> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Christodoulos_Hatzipetros> <http://dbpedia.org/current> Same Predicate - Different Object


#711  ChatGPT Triple: <http://dbpedia.org/resource/Otto_of_Greece> <http://dbpedia.org/ontology/office> <http://dbpedia.org/resource/Duke_of_Bavaria> .
Fact Checking Triple(s) and Provenance
0.6244547	http://www.wikidata.org/entity/P7c http://yago-knowledge.org/resource/Maximilian_II_of_Bavaria <http://www.wikidata.org/> Most Similar Triples
0.6244547	http://www.wikidata.org/entity/P7c http://dbpedia.org/resource/Otto_of_Greece <http://www.wikidata.org/> Most Similar Triples
0.6151913	http://dbpedia.org/property/issue http://dbpedia.org/resource/Ludwig_I_of_Bavaria <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Otto_of_Greece
#712  ChatGPT Triple: <http://dbpedia.org/resource/Otto_of_Greece> <http://dbpedia.org/ontology/office> <http://dbpedia.org/resource/Prince_of_Bavaria> .
Fact Checking Triple(s) and Provenance
0.68468434	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/WikicatPrincesOfBavaria <http://dbpedia.org/current> Most Similar Triples
0.6648376	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Princes_of_Bavaria <http://dbpedia.org/current> Most Similar Triples
0.6441071	http://www.wikidata.org/entity/P7c http://dbpedia.org/resource/Otto_of_Greece <http://www.wikidata.org/> Most Similar Triples



#713  ChatGPT Triple: <http://dbpedia.org/resource/Otto_of_Greece> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://schema.org/Person> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Otto_of_Greece> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://schema.org/Person> <http://dbpedia.org/current> Same Triple



#714  ChatGPT Triple: <http://dbpedia.org/resource/Pavlos_Melas> <http://dbpedia.org/ontology/birthDate> "1870-03-29"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Pavlos_Melas> <http://dbpedia.org/property/birthDate> 1870-03-29 <http://dbpedia.org/current> Same Triple



#715 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Pavlos_Melas> <http://dbpedia.org/ontology/deathCause> <http://dbpedia.org/resource/Battle_of_Vevi_(1913)> .
Fact Checking Triple(s) and Provenance
0.38998204	http://dbpedia.org/property/deathDate 1904-10-13 <http://dbpedia.org/current> Most Similar Triples
0.37646633	http://dbpedia.org/ontology/deathDate "1904-10-13" <http://viaf.org> Most Similar Triples
0.37646633	http://dbpedia.org/ontology/deathDate "1904-10-13" <http://www.wikidata.org/> Most Similar Triples



#716  ChatGPT Triple: <http://dbpedia.org/resource/Pavlos_Melas> <http://dbpedia.org/ontology/deathDate> "1904-10-13"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Pavlos_Melas> <http://dbpedia.org/property/deathDate> 1904-10-13 <http://dbpedia.org/current> Same Triple



http://dbpedia.org/resource/Pavlos_Melas
#717 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Pavlos_Melas> <http://dbpedia.org/ontology/education> <http://dbpedia.org/resource/National_and_Kapodistrian_University_of_Athens> .
Fact Checking Triple(s) and Provenance
0.6291355	http://dbpedia.org/property/almaMater http://dbpedia.org/resource/Hellenic_Military_Academy <http://dbpedia.org/current> Most Similar Triples
0.55281466	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Military_personnel_from_Athens <http://dbpedia.org/current> Most Similar Triples
0.47852975	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Greek_nationalists <http://dbpedia.org/current> Most Similar Triples



#718  ChatGPT Triple: <http://dbpedia.org/resource/Pavlos_Melas> <http://dbpedia.org/ontology/militaryCommand> <http://dbpedia.org/resource/Macedonian_Struggle> .
Fact Checking Triple(s) and Provenance
0.93801415 <http://dbpedia.org/resource/Pavlos_Melas> <http://dbpedia.org/ontology/commander> <http://dbpedia.org/resource/Macedonian_Struggle> <http://dbpedia.org/current> Same Object - Different Predicate
0.8900415 <http://dbpedia.org/resource/Pavlos_Melas> <http://dbpedia.org/ontology/battle> <http://dbpedia.org/resource/Macedonian_Struggle> <http://dbpedia.org/current> Same Object - Different Predicate
0.8805195 <http://dbpedia.org/resource/Pavlos_Melas> <http://dbpedia.org/property/battles> <http://dbpedia.org/resource/Macedonian_Struggle> <http://dbpedia.org/> Same Object - Different Predicate


#719  ChatGPT Triple: <http://dbpedia.org/resource/Pavlos_Melas> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Pavlos_Melas> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://www.wikidata.org/> Same Triple



#720  ChatGPT Triple: <http://dbpedia.org/resource/Pavlos_Melas> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Military_officer> .
Fact Checking Triple(s) and Provenance
0.3027975 <http://dbpedia.org/resource/Pavlos_Melas> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Ethniki_Etaireia> <http://dbpedia.org/current> Same Predicate - Different Object


http://dbpedia.org/resource/Pavlos_Melas
#721  ChatGPT Triple: <http://dbpedia.org/resource/Pavlos_Melas> <http://dbpedia.org/ontology/religion> <http://dbpedia.org/resource/Greek_Orthodox_Church> .
Fact Checking Triple(s) and Provenance
0.7301961	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Eastern_Orthodox_Christians_from_Greece <http://dbpedia.org/current> Most Similar Triples
0.5908652	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Eastern_Orthodox_Christians_from_France <http://dbpedia.org/current> Most Similar Triples
0.49037802	http://dbpedia.org/ontology/allegiance 25pxKingdom of Greece <http://dbpedia.org/current> Most Similar Triples



#722 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Pavlos_Melas> <http://dbpedia.org/ontology/spouse> <http://dbpedia.org/resource/Ada_Melas> .
Fact Checking Triple(s) and Provenance
0.41998482 <http://dbpedia.org/resource/Pavlos_Melas> <http://dbpedia.org/ontology/spouse> <http://www.wikidata.org/entity/Q19851059> <http://www.wikidata.org/> Same Predicate - Different Object


#723  ChatGPT Triple: <http://dbpedia.org/resource/Pericles> <http://dbpedia.org/ontology/birthDate> "c. 495 BC"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Pericles> <http://dbpedia.org/property/birthDate> c. 495 BC <http://dbpedia.org/current> Same Triple



#724  ChatGPT Triple: <http://dbpedia.org/resource/Pericles> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Athens> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Pericles> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Athens> <http://dbpedia.org/current> Same Triple



#725  ChatGPT Triple: <http://dbpedia.org/resource/Pericles> <http://dbpedia.org/ontology/deathDate> "429 BC-01-01"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
0.8775402 <http://dbpedia.org/resource/Pericles> <http://dbpedia.org/ontology/deathDate> "-429" <http://viaf.org> Same Predicate - Different Object
0.8719537 <http://dbpedia.org/resource/Pericles> <http://dbpedia.org/property/deathDate> 429 <http://dbpedia.org/current> Same Predicate - Different Object
0.8367247 <http://dbpedia.org/resource/Pericles> <http://dbpedia.org/ontology/deathDate> "-0429" <http://dbpedia.org/> Same Predicate - Different Object


#726  ChatGPT Triple: <http://dbpedia.org/resource/Pericles> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Pericles> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> <http://dbpedia.org/> Same Triple



#727  ChatGPT Triple: <http://dbpedia.org/resource/Pericles> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Ancient_Greece> .
Fact Checking Triple(s) and Provenance
0.7672374 <http://dbpedia.org/resource/Pericles> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Classical_Athens> <http://www.wikidata.org/> Same Predicate - Different Object
0.71945596 <http://dbpedia.org/resource/Pericles> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Ancient_Greece> <http://dbpedia.org/current> Same Object - Different Predicate


#728  ChatGPT Triple: <http://dbpedia.org/resource/Pericles> <http://dbpedia.org/ontology/office> <http://dbpedia.org/resource/Strategos> .
Fact Checking Triple(s) and Provenance
0.57286394	http://dbpedia.org/property/rank Strategos <http://dbpedia.org/current> Most Similar Triples
0.42011026	http://yago-knowledge.org/resource/infobox/en/rank "[[general]] ([[strategos]])" <http://yago-knowledge.org> Most Similar Triples
0.35259533	http://rdf.freebase.com/key/wikipedia.en "periclean_strategy" <http://www.freebase.com> Most Similar Triples



#729  ChatGPT Triple: <http://dbpedia.org/resource/Pericles> <http://dbpedia.org/ontology/predecessor> <http://dbpedia.org/resource/Xanthippus> .
Fact Checking Triple(s) and Provenance
0.7760839 <http://dbpedia.org/resource/Pericles> <http://dbpedia.org/ontology/relation> <http://dbpedia.org/resource/Xanthippus> <http://dbpedia.org/current> Same Object - Different Predicate
0.76233715 <http://dbpedia.org/resource/Pericles> <http://www.wikidata.org/entity/P22c> <http://dbpedia.org/resource/Xanthippus> <http://www.wikidata.org/> Same Object - Different Predicate
0.73751837 <http://dbpedia.org/resource/Pericles> <http://schema.org/children> <http://dbpedia.org/resource/Xanthippus> <http://www.wikidata.org/> Same Object - Different Predicate


#730  ChatGPT Triple: <http://dbpedia.org/resource/Pericles> <http://dbpedia.org/ontology/spouse> <http://dbpedia.org/resource/Aspasia> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Pericles> <http://dbpedia.org/property/spouse> <http://dbpedia.org/resource/Aspasia> <http://dbpedia.org/current> Same Triple



http://dbpedia.org/resource/Pericles
#731 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Pericles> <http://dbpedia.org/ontology/successor> <http://dbpedia.org/resource/Acibiades> .
Fact Checking Triple(s) and Provenance
0.40396643	http://dbpedia.org/ontology/battle http://dbpedia.org/resource/Acarnania <http://dbpedia.org/current> Most Similar Triples
0.3637663	http://dbpedia.org/ontology/influenced http://dbpedia.org/resource/Anaxagoras <http://dbpedia.org/current> Most Similar Triples
0.3637663	http://dbpedia.org/property/influenced http://dbpedia.org/resource/Pericles <http://dbpedia.org/> Most Similar Triples



#732  ChatGPT Triple: <http://dbpedia.org/resource/Pericles> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Pericles> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> <http://dbpedia.org/current> Same Triple



#733 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Phidias> <http://dbpedia.org/ontology/birthDate> "c. 480 BC"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
0.38193995 <http://dbpedia.org/resource/Phidias> <http://www.wikidata.org/entity/P646-freebase> <http://bnb.data.bl.uk/id/person/Phidiasapproximately500BC-approximately430BC> <http://www.wikidata.org/> Most Similar Triple
0.3078841 <http://dbpedia.org/resource/Phidias> <http://schema.org/birthPlace> <http://dbpedia.org/resource/Athens> <http://www.wikidata.org/> Most Similar Triple
0.23373985 <http://dbpedia.org/resource/Phidias> <http://www.w3.org/2000/01/rdf-schema#seeAlso> <http://bnb.data.bl.uk/id/person/Phidiasapproximately500BC-approximately430BC> <http://www.wikidata.org/> Most Similar Triple


#734  ChatGPT Triple: <http://dbpedia.org/resource/Phidias> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Athens> .
Fact Checking Triple(s) and Provenance
1.0000001 <http://dbpedia.org/resource/Phidias> <http://schema.org/birthPlace> <http://dbpedia.org/resource/Athens> <http://www.wikidata.org/> Same Triple

#735  ChatGPT Triple: <http://dbpedia.org/resource/Phidias> <http://dbpedia.org/ontology/deathDate> "c. 430 BC"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
0.84338915 <http://dbpedia.org/resource/Phidias> <http://dbpedia.org/ontology/deathDate> "-430" <http://viaf.org> Same Predicate - Different Object


#736  ChatGPT Triple: <http://dbpedia.org/resource/Phidias> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> .
Fact Checking Triple(s) and Provenance
0.92182374 <http://dbpedia.org/resource/Phidias> <http://www.wikidata.org/entity/P20c> <http://dbpedia.org/resource/Athens> <http://www.wikidata.org/> Same Object - Different Predicate
0.7149049 <http://dbpedia.org/resource/Phidias> <http://schema.org/birthPlace> <http://dbpedia.org/resource/Athens> <http://www.wikidata.org/> Same Object - Different Predicate


#737  ChatGPT Triple: <http://dbpedia.org/resource/Phidias> <http://dbpedia.org/ontology/field> <http://dbpedia.org/resource/Ancient_Greek_sculpture> .
Fact Checking Triple(s) and Provenance
0.7476587	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Ancient_Greek_sculptors <http://dbpedia.org/current> Most Similar Triples
0.74657285	http://schema.org/description "greek sculptor, painter and architect" <http://www.wikidata.org/> Most Similar Triples
0.696885	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Ancient_Athenian_sculptors <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Phidias
#738  ChatGPT Triple: <http://dbpedia.org/resource/Phidias> <http://dbpedia.org/ontology/hasMusicalRole> <http://dbpedia.org/resource/Lyra> .
Fact Checking Triple(s) and Provenance
0.3041119	http://purl.org/dc/elements/1.1/title "pheidiasz" <http://www.freebase.com> Most Similar Triples
0.3041119	http://purl.org/dc/elements/1.1/title "pheidiasz" <http://yago-knowledge.org> Most Similar Triples
0.29327002	http://purl.org/dc/elements/1.1/title "fidiasz" <http://yago-knowledge.org> Most Similar Triples



#739  ChatGPT Triple: <http://dbpedia.org/resource/Phidias> <http://dbpedia.org/ontology/hasOccupation> <http://dbpedia.org/resource/Architect> .
Fact Checking Triple(s) and Provenance
0.630651 <http://dbpedia.org/resource/Phidias> <http://rdf.freebase.com/ns/people.person.profession> <http://dbpedia.org/resource/Architect> <http://www.freebase.com> Same Object - Different Predicate


http://dbpedia.org/resource/Phidias
#740  ChatGPT Triple: <http://dbpedia.org/resource/Phidias> <http://dbpedia.org/ontology/hasOccupation> <http://dbpedia.org/resource/Painter> .
Fact Checking Triple(s) and Provenance
0.56224036	http://www.wikidata.org/entity/P31c http://umbel.org/umbel/sc/Artist_Visual <http://ta.sandrart.net> Most Similar Triples
0.55542886	http://www.wikidata.org/entity/P31c http://rdf.freebase.com/ns/visual_art.visual_artist <http://www.freebase.com> Most Similar Triples
0.5146156	http://schema.org/description "greek sculptor, painter and architect" <http://www.wikidata.org/> Most Similar Triples



#741  ChatGPT Triple: <http://dbpedia.org/resource/Phidias> <http://dbpedia.org/ontology/knownFor> "Statue of Zeus at Olympia, Statue of Athena Parthenos" .
Fact Checking Triple(s) and Provenance
0.8449828 <http://dbpedia.org/resource/Phidias> <http://www.wikidata.org/entity/P800c> <http://yago-knowledge.org/resource/Statue_of_Zeus_at_Olympia> <http://www.wikidata.org/> Most Similar Triple
0.82955486 <http://dbpedia.org/resource/Phidias> <http://purl.org/dc/elements/1.1/creator> <http://yago-knowledge.org/resource/Statue_of_Zeus_at_Olympia> <http://www.wikidata.org/> Most Similar Triple
0.7813746 <http://dbpedia.org/resource/Phidias> <http://rdf.freebase.com/ns/architecture.architect.structures_designed> <http://yago-knowledge.org/resource/Statue_of_Zeus_at_Olympia> <http://www.freebase.com> Most Similar Triple


#742  ChatGPT Triple: <http://dbpedia.org/resource/Phidias> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Ancient_Greece> .
Fact Checking Triple(s) and Provenance
0.7672374 <http://dbpedia.org/resource/Phidias> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Classical_Athens> <http://www.wikidata.org/> Same Predicate - Different Object


http://dbpedia.org/resource/Phidias
#743  ChatGPT Triple: <http://dbpedia.org/resource/Phidias> <http://dbpedia.org/ontology/notableWorks> <http://dbpedia.org/resource/Statue_of_Athena_Parthenos> .
Fact Checking Triple(s) and Provenance
0.76340973	http://www.wikidata.org/entity/P170c http://dbpedia.org/resource/Phidias <http://www.wikidata.org/> Most Similar Triples
0.7299293	http://xmlns.com/foaf/0.1/depiction http://commons.wikimedia.org/wiki/Special:FilePath/Statuette_of_Athena_(3rd_cent._A.D.)_in_the_National_Archaeological_Museum_of_Athens_on_14_April_2018_(cropped).jpg <http://dbpedia.org/current> Most Similar Triples
0.69342387	http://www.w3.org/2000/01/rdf-schema#comment Phidias or Pheidias (/ˈfɪdiəs/; Ancient Greek: Φειδίας, Pheidias; c. 480 – 430 BC) was a Greek sculptor, painter, and architect. His Statue of Zeus at Olympia was one of the Seven Wonders of the Ancient World. Phidias also designed the statues of the goddess Athena on the Athenian Acropolis, namely the Athena Parthenos inside the Parthenon, and the Athena Promachos, a colossal bronze which stood between it and the Propylaea, a monumental gateway that served as the entrance to the Acropolis in Athens. Phidias was the son of Charmides of Athens. The ancients believed that his masters were Hegias and Ageladas. <http://dbpedia.org/current> Most Similar Triples



#744  ChatGPT Triple: <http://dbpedia.org/resource/Phidias> <http://dbpedia.org/ontology/notableWorks> <http://dbpedia.org/resource/Statue_of_Zeus_at_Olympia> .
Fact Checking Triple(s) and Provenance
0.94516337 <http://dbpedia.org/resource/Phidias> <http://www.wikidata.org/entity/P800c> <http://dbpedia.org/resource/Statue_of_Zeus_at_Olympia> <http://www.wikidata.org/> Same Object - Different Predicate
0.86391604 <http://dbpedia.org/resource/Phidias> <http://www.wikidata.org/entity/P170c> <http://dbpedia.org/resource/Statue_of_Zeus_at_Olympia> <http://www.wikidata.org/> Same Object - Different Predicate
0.7924521 <http://dbpedia.org/resource/Phidias> <http://rdf.freebase.com/ns/architecture.architect.structures_designed> <http://dbpedia.org/resource/Statue_of_Zeus_at_Olympia> <http://www.freebase.com> Same Object - Different Predicate


#745  ChatGPT Triple: <http://dbpedia.org/resource/Phidias> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Sculptor> .
Fact Checking Triple(s) and Provenance
0.71275645 <http://dbpedia.org/resource/Phidias> <http://purl.org/linguistics/gold/hypernym> <http://dbpedia.org/resource/Sculptor> <http://dbpedia.org/current> Same Object - Different Predicate


#746  ChatGPT Triple: <http://dbpedia.org/resource/Phidias> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Phidias> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> <http://dbpedia.org/current> Same Triple



#747 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Philip_II_of_Macedon> <http://dbpedia.org/ontology/birthDate> "-388-01-01"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
0.9668995 <http://dbpedia.org/resource/Philip_II_of_Macedon> <http://dbpedia.org/ontology/birthDate> "-382-01-01" <http://viaf.org> Same Predicate - Different Object
0.88383913 <http://dbpedia.org/resource/Philip_II_of_Macedon> <http://dbpedia.org/ontology/birthDate> "-0382" <http://dbpedia.org/> Same Predicate - Different Object
0.8748089 <http://dbpedia.org/resource/Philip_II_of_Macedon> <http://dbpedia.org/ontology/birthDate> "-0383" <http://www.wikidata.org/> Same Predicate - Different Object


#748  ChatGPT Triple: <http://dbpedia.org/resource/Philip_II_of_Macedon> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Pella> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Philip_II_of_Macedon> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Pella> <http://dbpedia.org/current> Same Triple



#749  ChatGPT Triple: <http://dbpedia.org/resource/Philip_II_of_Macedon> <http://dbpedia.org/ontology/child> <http://dbpedia.org/resource/Alexander_the_Great> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Philip_II_of_Macedon> <http://dbpedia.org/ontology/child> <http://dbpedia.org/resource/Alexander_the_Great> <http://dbpedia.org/current> Same Triple



#750  ChatGPT Triple: <http://dbpedia.org/resource/Philip_II_of_Macedon> <http://dbpedia.org/ontology/child> <http://dbpedia.org/resource/Cleopatra_of_Macedon> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Philip_II_of_Macedon> <http://dbpedia.org/ontology/child> <http://dbpedia.org/resource/Cleopatra_of_Macedon> <http://dbpedia.org/current> Same Triple



#751  ChatGPT Triple: <http://dbpedia.org/resource/Philip_II_of_Macedon> <http://dbpedia.org/ontology/child> <http://dbpedia.org/resource/Thessalonike_of_Macedon> .
Fact Checking Triple(s) and Provenance
0.92574173 <http://dbpedia.org/resource/Philip_II_of_Macedon> <http://schema.org/children> <http://dbpedia.org/resource/Thessalonike_of_Macedon> <http://www.wikidata.org/> Same Object - Different Predicate
0.9099308 <http://dbpedia.org/resource/Philip_II_of_Macedon> <http://yago-knowledge.org/resource/hasChild> <http://dbpedia.org/resource/Thessalonike_of_Macedon> <http://yago-knowledge.org> Same Object - Different Predicate
0.9068861 <http://dbpedia.org/resource/Philip_II_of_Macedon> <http://dbpedia.org/ontology/child> <http://dbpedia.org/resource/Thessalonica_of_Macedon> <http://dbpedia.org/current> Same Predicate - Different Object


#752 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Philip_II_of_Macedon> <http://dbpedia.org/ontology/deathDate> "-336-10-01"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
0.9704937 <http://dbpedia.org/resource/Philip_II_of_Macedon> <http://dbpedia.org/property/deathDate> -336-10-21 <http://dbpedia.org/current> Same Predicate - Different Object
0.9242829 <http://dbpedia.org/resource/Philip_II_of_Macedon> <http://dbpedia.org/ontology/deathDate> "-336" <http://viaf.org> Same Predicate - Different Object
0.90659577 <http://dbpedia.org/resource/Philip_II_of_Macedon> <http://dbpedia.org/ontology/deathDate> "-0336" <http://dbpedia.org/> Same Predicate - Different Object


#753  ChatGPT Triple: <http://dbpedia.org/resource/Philip_II_of_Macedon> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Aegae_(Macedonia)> .
Fact Checking Triple(s) and Provenance
0.7283709 <http://dbpedia.org/resource/Philip_II_of_Macedon> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Greece> <http://dbpedia.org/> Same Predicate - Different Object
0.6072556 <http://dbpedia.org/resource/Philip_II_of_Macedon> <http://dbpedia.org/property/deathPlace> Aigai, Macedon <http://dbpedia.org/current> Same Predicate - Different Object
0.5628725 <http://dbpedia.org/resource/Philip_II_of_Macedon> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Vergina> <http://dbpedia.org/> Same Predicate - Different Object


#754  ChatGPT Triple: <http://dbpedia.org/resource/Philip_II_of_Macedon> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/King_of_Macedon> .
Fact Checking Triple(s) and Provenance
0.8521826	http://dbpedia.org/property/title http://dbpedia.org/resource/List_of_kings_of_Macedon <http://dbpedia.org/current> Most Similar Triples
0.8276812	http://dbpedia.org/property/succession http://dbpedia.org/resource/List_of_kings_of_Macedon <http://dbpedia.org/current> Most Similar Triples
0.7531252	http://www.wikidata.org/entity/P22c http://dbpedia.org/resource/Philip_II_of_Macedon <http://www.wikidata.org/> Most Similar Triples



#755  ChatGPT Triple: <http://dbpedia.org/resource/Philip_II_of_Macedon> <http://dbpedia.org/ontology/predecessor> <http://dbpedia.org/resource/Amyntas_IV_of_Macedon> .
Fact Checking Triple(s) and Provenance
0.86170775 <http://dbpedia.org/resource/Philip_II_of_Macedon> <http://dbpedia.org/ontology/successor> <http://dbpedia.org/resource/Amyntas_IV_of_Macedon> <http://dbpedia.org/current> Same Object - Different Predicate


#756  ChatGPT Triple: <http://dbpedia.org/resource/Philip_II_of_Macedon> <http://dbpedia.org/ontology/successor> <http://dbpedia.org/resource/Alexander_the_Great> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Philip_II_of_Macedon> <http://dbpedia.org/ontology/successor> <http://dbpedia.org/resource/Alexander_the_Great> <http://dbpedia.org/current> Same Triple



http://dbpedia.org/resource/Philip_II_of_Macedon
#757  ChatGPT Triple: <http://dbpedia.org/resource/Philip_II_of_Macedon> <http://dbpedia.org/property/notableWorks> <http://dbpedia.org/resource/Macedonian_phalanx> .
Fact Checking Triple(s) and Provenance
0.6857446	http://dbpedia.org/property/title http://dbpedia.org/resource/List_of_ancient_Macedonians <http://dbpedia.org/> Most Similar Triples
0.6484518	http://www.w3.org/2000/01/rdf-schema#seeAlso http://dbpedia.org/resource/Ancient_Macedonian_army <http://dbpedia.org/current> Most Similar Triples
0.6418484	http://dbpedia.org/property/leaders http://dbpedia.org/resource/Ancient_Macedonian_army <http://dbpedia.org/current> Most Similar Triples



#758  ChatGPT Triple: <http://dbpedia.org/resource/Philip_II_of_Macedon> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Monarch> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Philip_II_of_Macedon> <http://www.w3.org/2006/vcard/ns#type> <http://dbpedia.org/ontology/Monarch> <http://dbpedia.org/> Same Triple



#759 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Plato> <http://dbpedia.org/ontology/birthDate> "0427-05-07"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
0.8885627 <http://dbpedia.org/resource/Plato> <http://dbpedia.org/ontology/birthDate> "-0428" <http://dbpedia.org/>,<http://www.wikidata.org/> Same Predicate - Different Object
0.88298 <http://dbpedia.org/resource/Plato> <http://dbpedia.org/ontology/birthDate> "-427-01-01" <http://viaf.org> Same Predicate - Different Object
0.64985967 <http://dbpedia.org/resource/Plato> <http://dbpedia.org/ontology/birthDate> "427" <http://viaf.org> Same Predicate - Different Object


#760  ChatGPT Triple: <http://dbpedia.org/resource/Plato> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Athens> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Plato> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Athens> <http://dbpedia.org/> Same Triple



#761 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Plato> <http://dbpedia.org/ontology/deathDate> "0347-01-14"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
0.9259557 <http://dbpedia.org/resource/Plato> <http://dbpedia.org/ontology/deathDate> "-0348" <http://dbpedia.org/>,<http://www.wikidata.org/> Same Predicate - Different Object
0.8259473 <http://dbpedia.org/resource/Plato> <http://dbpedia.org/ontology/deathDate> "-347" <http://viaf.org> Same Predicate - Different Object
0.81582993 <http://dbpedia.org/resource/Plato> <http://dbpedia.org/property/deathDate> 348 <http://dbpedia.org/current> Same Predicate - Different Object


#762  ChatGPT Triple: <http://dbpedia.org/resource/Plato> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> .
Fact Checking Triple(s) and Provenance
0.95922947 <http://dbpedia.org/resource/Plato> <http://dbpedia.org/property/deathPlace> Athens, Greece <http://dbpedia.org/current> Same Predicate - Different Object
0.9237668 <http://dbpedia.org/resource/Plato> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Classical_Athens> <http://dbpedia.org/current> Same Predicate - Different Object
0.92182374 <http://dbpedia.org/resource/Plato> <http://www.wikidata.org/entity/P20c> <http://dbpedia.org/resource/Athens> <http://www.wikidata.org/> Same Object - Different Predicate


#763  ChatGPT Triple: <http://dbpedia.org/resource/Plato> <http://dbpedia.org/ontology/era> <http://dbpedia.org/resource/Ancient_philosophy> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Plato> <http://dbpedia.org/property/era> <http://dbpedia.org/resource/Ancient_philosophy> <http://dbpedia.org/> Same Triple



#764  ChatGPT Triple: <http://dbpedia.org/resource/Plato> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/Aristotle> .
Fact Checking Triple(s) and Provenance
0.98383033 <http://dbpedia.org/resource/Plato> <http://dbpedia.org/ontology/influencedBy> <http://dbpedia.org/resource/Aristotle> <http://dbpedia.org/current> Same Object - Different Predicate
0.9561652 <http://dbpedia.org/resource/Plato> <http://yago-knowledge.org/resource/influences> <http://dbpedia.org/resource/Aristotle> <http://yago-knowledge.org> Same Object - Different Predicate
0.80490816 <http://dbpedia.org/resource/Plato> <http://rdf.freebase.com/ns/influence.influence_node.influenced> <http://dbpedia.org/resource/Aristotle> <http://www.freebase.com> Same Object - Different Predicate


#765  ChatGPT Triple: <http://dbpedia.org/resource/Plato> <http://dbpedia.org/ontology/influencedBy> <http://dbpedia.org/resource/Socrates> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Plato> <http://dbpedia.org/ontology/influencedBy> <http://dbpedia.org/resource/Socrates> <http://dbpedia.org/current> Same Triple



#766  ChatGPT Triple: <http://dbpedia.org/resource/Plato> <http://dbpedia.org/ontology/mainInterest> <http://dbpedia.org/resource/Philosophy> .
Fact Checking Triple(s) and Provenance
0.8531972 <http://dbpedia.org/resource/Plato> <http://dbpedia.org/ontology/mainInterest> <http://dbpedia.org/resource/Philosophy_of_self> <http://dbpedia.org/current> Same Predicate - Different Object
0.82298875 <http://dbpedia.org/resource/Plato> <http://dbpedia.org/ontology/mainInterest> <http://dbpedia.org/resource/Political_philosophy> <http://dbpedia.org/current> Same Predicate - Different Object
0.811985 <http://dbpedia.org/resource/Plato> <http://dbpedia.org/ontology/mainInterest> <http://dbpedia.org/resource/Philosophy_of_education> <http://dbpedia.org/current> Same Predicate - Different Object


#767  ChatGPT Triple: <http://dbpedia.org/resource/Plato> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Ancient_Greece> .
Fact Checking Triple(s) and Provenance
0.7672374 <http://dbpedia.org/resource/Plato> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Classical_Athens> <http://www.wikidata.org/> Same Predicate - Different Object
0.71945596 <http://dbpedia.org/resource/Plato> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Ancient_Greece> <http://dbpedia.org/current> Same Object - Different Predicate
0.6082677 <http://dbpedia.org/resource/Plato> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Ancient_Greece> <http://dbpedia.org/current> Same Object - Different Predicate


#768  ChatGPT Triple: <http://dbpedia.org/resource/Plato> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Philosopher> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Plato> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Philosopher> <http://dbpedia.org/current> Same Triple



#769  ChatGPT Triple: <http://dbpedia.org/resource/Praxiteles> <http://dbpedia.org/ontology/artForm> <http://dbpedia.org/resource/Sculpture> .
Fact Checking Triple(s) and Provenance
0.63312614	http://www.w3.org/2000/01/rdf-schema#seeAlso http://dbpedia.org/resource/Classical_Greek_sculpture <http://dbpedia.org/current> Most Similar Triples
0.6191013	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/Sculptor110566072 <http://dbpedia.org/current> Most Similar Triples
0.5939296	http://www.wikidata.org/entity/P31c http://yago-knowledge.org/resource/wikicat_Ancient_Athenian_sculptors <http://yago-knowledge.org> Most Similar Triples



#770  ChatGPT Triple: <http://dbpedia.org/resource/Praxiteles> <http://dbpedia.org/ontology/artwork> <http://dbpedia.org/resource/Aphrodite_of_Cnidus> .
Fact Checking Triple(s) and Provenance
0.84838283 <http://dbpedia.org/resource/Praxiteles> <http://www.wikidata.org/entity/P800c> <http://dbpedia.org/resource/Aphrodite_of_Cnidus> <http://www.wikidata.org/> Same Object - Different Predicate
0.81971335 <http://dbpedia.org/resource/Praxiteles> <http://schema.org/author> <http://dbpedia.org/resource/Aphrodite_of_Cnidus> <http://viaf.org> Same Object - Different Predicate
0.81609255 <http://dbpedia.org/resource/Praxiteles> <http://www.wikidata.org/entity/P170c> <http://dbpedia.org/resource/Aphrodite_of_Cnidus> <http://www.wikidata.org/> Same Object - Different Predicate


#771  ChatGPT Triple: <http://dbpedia.org/resource/Praxiteles> <http://dbpedia.org/ontology/artwork> <http://dbpedia.org/resource/Hermes_and_the_Infant_Dionysus> .
Fact Checking Triple(s) and Provenance
0.83579993 <http://dbpedia.org/resource/Praxiteles> <http://www.wikidata.org/entity/P170c> <http://dbpedia.org/resource/Hermes_and_the_Infant_Dionysus> <http://www.wikidata.org/> Same Object - Different Predicate


#772  ChatGPT Triple: <http://dbpedia.org/resource/Praxiteles> <http://dbpedia.org/ontology/birthDate> "0400-01-01"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
0.7507745 <http://dbpedia.org/resource/Praxiteles> <http://dbpedia.org/ontology/birthDate> "-400" <http://viaf.org> Same Predicate - Different Object


#773 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Praxiteles> <http://dbpedia.org/ontology/deathDate> "0346-01-01"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
0.7895225 <http://dbpedia.org/resource/Praxiteles> <http://dbpedia.org/ontology/deathDate> "-300" <http://viaf.org> Same Predicate - Different Object


http://dbpedia.org/resource/Praxiteles
#774  ChatGPT Triple: <http://dbpedia.org/resource/Praxiteles> <http://dbpedia.org/ontology/movement> <http://dbpedia.org/resource/Ancient_Greek_art> .
Fact Checking Triple(s) and Provenance
0.7181071	http://www.w3.org/2000/01/rdf-schema#seeAlso http://dbpedia.org/resource/Classical_Greek_sculpture <http://dbpedia.org/current> Most Similar Triples
0.66249174	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:4th-century_BC_Greek_sculptors <http://dbpedia.org/current> Most Similar Triples
0.648267	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Ancient_Athenian_sculptors <http://dbpedia.org/current> Most Similar Triples



#775  ChatGPT Triple: <http://dbpedia.org/resource/Praxiteles> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Ancient_Greece> .
Fact Checking Triple(s) and Provenance
0.7672374 <http://dbpedia.org/resource/Praxiteles> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Classical_Athens> <http://www.wikidata.org/> Same Predicate - Different Object


#776  ChatGPT Triple: <http://dbpedia.org/resource/Praxiteles> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Artist> .
Fact Checking Triple(s) and Provenance
0.6431271 <http://dbpedia.org/resource/Praxiteles> <http://www.w3.org/2006/vcard/ns#type> <http://umbel.org/umbel/sc/Artist_Visual> <http://ta.sandrart.net> Same Predicate - Different Object
0.58181703 <http://dbpedia.org/resource/Praxiteles> <http://www.w3.org/2006/vcard/ns#type> <http://rdf.freebase.com/ns/visual_art.visual_artist> <http://www.freebase.com> Same Predicate - Different Object
0.4551127 <http://dbpedia.org/resource/Praxiteles> <http://www.w3.org/2006/vcard/ns#type> <http://yago-knowledge.org/resource/wikicat_Greek_sculptors> <http://yago-knowledge.org> Same Predicate - Different Object


#777  ChatGPT Triple: <http://dbpedia.org/resource/Praxiteles> <http://www.w3.org/2000/01/rdf-schema#label> "Praxiteles"@en .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Praxiteles> <http://www.w3.org/2000/01/rdf-schema#label> "Praxiteles"@en <http://dbpedia.org/current> Same Triple



#778  ChatGPT Triple: <http://dbpedia.org/resource/Pyrros_Dimas> <http://dbpedia.org/ontology/birthDate> "1971-10-13"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Pyrros_Dimas> <http://dbpedia.org/property/birthDate> 1971-10-13 <http://dbpedia.org/current> Same Triple



#779 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Pyrros_Dimas> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Chameria> .
Fact Checking Triple(s) and Provenance
0.5953987 <http://dbpedia.org/resource/Pyrros_Dimas> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Himarë_(town)> <http://dbpedia.org/current> Same Predicate - Different Object
0.53006744 <http://dbpedia.org/resource/Pyrros_Dimas> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Albania> <http://dbpedia.org/> Same Predicate - Different Object
0.5112301 <http://dbpedia.org/resource/Pyrros_Dimas> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Himar%C3%AB> <http://dbpedia.org/> Same Predicate - Different Object


#780  ChatGPT Triple: <http://dbpedia.org/resource/Pyrros_Dimas> <http://dbpedia.org/ontology/field> <http://dbpedia.org/resource/Sport> .
Fact Checking Triple(s) and Provenance
0.5166481	http://www.wikidata.org/entity/P31c http://rdf.freebase.com/ns/sports.pro_athlete <http://www.freebase.com> Most Similar Triples
0.4685986	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/ontology/Athlete <http://dbpedia.org/current> Most Similar Triples
0.42621905	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/Athlete109820263 <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Pyrros_Dimas
#781 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Pyrros_Dimas> <http://dbpedia.org/ontology/hasOccupation> <http://dbpedia.org/resource/Coach> .
Fact Checking Triple(s) and Provenance
0.5012786	http://www.wikidata.org/entity/P106c http://dbpedia.org/ontology/Politician <http://www.wikidata.org/> Most Similar Triples
0.42558676	http://dbpedia.org/property/profession http://dbpedia.org/resource/Politician <http://dbpedia.org/> Most Similar Triples
0.40226978	http://www.wikidata.org/entity/P31c http://rdf.freebase.com/ns/sports.pro_athlete <http://www.freebase.com> Most Similar Triples



http://dbpedia.org/resource/Pyrros_Dimas
#782  ChatGPT Triple: <http://dbpedia.org/resource/Pyrros_Dimas> <http://dbpedia.org/ontology/hasOccupation> <http://dbpedia.org/resource/Sports_administrator> .
Fact Checking Triple(s) and Provenance
0.5666611	http://www.wikidata.org/entity/P31c http://rdf.freebase.com/ns/sports.pro_athlete <http://www.freebase.com> Most Similar Triples
0.5145955	http://dbpedia.org/property/profession http://dbpedia.org/resource/Olympic_weightlifting <http://dbpedia.org/> Most Similar Triples
0.50597835	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/ontology/Athlete <http://dbpedia.org/current> Most Similar Triples



#783  ChatGPT Triple: <http://dbpedia.org/resource/Pyrros_Dimas> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Pyrros_Dimas> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://www.wikidata.org/> Same Triple



http://dbpedia.org/resource/Pyrros_Dimas
#784  ChatGPT Triple: <http://dbpedia.org/resource/Pyrros_Dimas> <http://dbpedia.org/ontology/notableWorks> <http://dbpedia.org/resource/List_of_multiple_Olympic_gold_medalists> .
Fact Checking Triple(s) and Provenance
0.68755275	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Olympic_gold_medalists_for_Greece <http://dbpedia.org/current> Most Similar Triples
0.6752007	http://www.wikidata.org/entity/P31c http://yago-knowledge.org/resource/wikicat_Olympic_gold_medalists_for_Greece <http://yago-knowledge.org> Most Similar Triples
0.6588378	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/WikicatOlympicGoldMedalistsForGreece <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Pyrros_Dimas
#785  ChatGPT Triple: <http://dbpedia.org/resource/Pyrros_Dimas> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Weightlifting> .
Fact Checking Triple(s) and Provenance
0.81660944	http://dbpedia.org/property/profession http://dbpedia.org/resource/Olympic_weightlifting <http://dbpedia.org/> Most Similar Triples
0.71812725	http://www.wikidata.org/entity/P641c http://dbpedia.org/resource/Olympic_weightlifting <http://www.wikidata.org/> Most Similar Triples
0.71812725	http://dbpedia.org/property/sport http://dbpedia.org/resource/Olympic_weightlifting <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Pyrros_Dimas
#786  ChatGPT Triple: <http://dbpedia.org/resource/Pyrros_Dimas> <http://dbpedia.org/ontology/olympicMedal> <http://dbpedia.org/resource/Gold_medal> .
Fact Checking Triple(s) and Provenance
0.74503565	http://rdf.freebase.com/ns/olympics.olympic_medal_honor.medalist http://dbpedia.org/resource/Pyrros_Dimas <http://www.freebase.com> Most Similar Triples
0.73560095	http://rdf.freebase.com/ns/olympics.olympic_medal_honor.medalist http://dbpedia.org/resource/Pyrros_Dimas <http://www.freebase.com> Most Similar Triples
0.73042953	http://rdf.freebase.com/ns/olympics.olympic_medal_honor.medalist http://dbpedia.org/resource/Pyrros_Dimas <http://www.freebase.com> Most Similar Triples



#787 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Pyrros_Dimas> <http://dbpedia.org/ontology/weightClass> "77 kg" .
Fact Checking Triple(s) and Provenance
0.10302201 <http://dbpedia.org/resource/Pyrros_Dimas> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://www.wikidata.org/> Most Similar Triple
0.08859447 <http://dbpedia.org/resource/Pyrros_Dimas> <http://www.wikidata.org/entity/P19> <http://dbpedia.org/resource/Albania> <http://dbpedia.org/> Most Similar Triple
0.086736366 <http://dbpedia.org/resource/Pyrros_Dimas> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Albania> <http://dbpedia.org/> Most Similar Triple


#788  ChatGPT Triple: <http://dbpedia.org/resource/Pyrros_Dimas> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Pyrros_Dimas> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> <http://dbpedia.org/current> Same Triple



#789 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Pythagoras> <http://dbpedia.org/ontology/birthDate> "-0576"^^<http://www.w3.org/2001/XMLSchema#integer> .
Fact Checking Triple(s) and Provenance
0.91999304 <http://dbpedia.org/resource/Pythagoras> <http://dbpedia.org/ontology/birthDate> "-0570" <http://dbpedia.org/> Same Predicate - Different Object
0.87088823 <http://dbpedia.org/resource/Pythagoras> <http://dbpedia.org/ontology/birthDate> "-569" <http://viaf.org> Same Predicate - Different Object
0.7805642 <http://dbpedia.org/resource/Pythagoras> <http://dbpedia.org/ontology/birthDate> "-600" <http://viaf.org> Same Predicate - Different Object


#790  ChatGPT Triple: <http://dbpedia.org/resource/Pythagoras> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Samos> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Pythagoras> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Samos> <http://dbpedia.org/current> Same Triple



#791 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Pythagoras> <http://dbpedia.org/ontology/deathDate> "-0490"^^<http://www.w3.org/2001/XMLSchema#integer> .
Fact Checking Triple(s) and Provenance
0.9659736 <http://dbpedia.org/resource/Pythagoras> <http://dbpedia.org/ontology/deathDate> "-0495" <http://dbpedia.org/> Same Predicate - Different Object
0.8486114 <http://dbpedia.org/resource/Pythagoras> <http://dbpedia.org/ontology/deathDate> "-470" <http://viaf.org> Same Predicate - Different Object


#792  ChatGPT Triple: <http://dbpedia.org/resource/Pythagoras> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Metapontum> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Pythagoras> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Metapontum> <http://dbpedia.org/current> Same Triple



#793  ChatGPT Triple: <http://dbpedia.org/resource/Pythagoras> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/Plato> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Pythagoras> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/Plato> <http://dbpedia.org/current> Same Triple



#794  ChatGPT Triple: <http://dbpedia.org/resource/Pythagoras> <http://dbpedia.org/ontology/knownFor> <http://dbpedia.org/resource/Pythagorean_theorem> .
Fact Checking Triple(s) and Provenance
0.8878448 <http://dbpedia.org/resource/Pythagoras> <http://yago-knowledge.org/resource/isKnownFor> <http://dbpedia.org/resource/Pythagorean_theorem> <http://yago-knowledge.org> Same Object - Different Predicate
0.7109152 <http://dbpedia.org/resource/Pythagoras> <http://rdf.freebase.com/ns/symbols.name_source.namesakes> <http://dbpedia.org/resource/Pythagorean_theorem> <http://www.freebase.com> Same Object - Different Predicate
0.6822313 <http://dbpedia.org/resource/Pythagoras> <http://rdf.freebase.com/ns/base.mathematics1.mathematician.theorems_with_his_her_name> <http://dbpedia.org/resource/Pythagorean_theorem> <http://www.freebase.com> Same Object - Different Predicate


#795  ChatGPT Triple: <http://dbpedia.org/resource/Pythagoras> <http://dbpedia.org/ontology/knownFor> <http://dbpedia.org/resource/Pythagoreanism> .
Fact Checking Triple(s) and Provenance
0.8489428 <http://dbpedia.org/resource/Pythagoras> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/Pythagoreanism> <http://dbpedia.org/current> Same Object - Different Predicate
0.8204995 <http://dbpedia.org/resource/Pythagoras> <http://dbpedia.org/ontology/philosophicalSchool> <http://dbpedia.org/resource/Pythagoreanism> <http://dbpedia.org/current> Same Object - Different Predicate
0.75242054 <http://dbpedia.org/resource/Pythagoras> <http://dbpedia.org/property/schoolTradition> <http://dbpedia.org/resource/Pythagoreanism> <http://dbpedia.org/current> Same Object - Different Predicate


#796  ChatGPT Triple: <http://dbpedia.org/resource/Pythagoras> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Ancient_Greece> .
Fact Checking Triple(s) and Provenance
0.6848201	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/Wikicat6th-centuryBCGreekPeople <http://dbpedia.org/current> Most Similar Triples
0.6734561	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/Wikicat5th-centuryBCGreekPeople <http://dbpedia.org/current> Most Similar Triples
0.62149954	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/WikicatAncientGreekPoliticalRefugees <http://dbpedia.org/current> Most Similar Triples



#797  ChatGPT Triple: <http://dbpedia.org/resource/Pythagoras> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Mathematician> .
Fact Checking Triple(s) and Provenance
1.0000001 <http://dbpedia.org/resource/Pythagoras> <http://www.wikidata.org/entity/P106c> <http://dbpedia.org/resource/Mathematician> <http://www.wikidata.org/> Same Triple

#798  ChatGPT Triple: <http://dbpedia.org/resource/Pythagoras> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Philosopher> .
Fact Checking Triple(s) and Provenance
0.5429523 <http://dbpedia.org/resource/Pythagoras> <http://purl.org/linguistics/gold/hypernym> <http://dbpedia.org/resource/Philosopher> <http://dbpedia.org/current> Same Object - Different Predicate


http://dbpedia.org/resource/Pythagoras
#799  ChatGPT Triple: <http://dbpedia.org/resource/Pythagoras> <http://dbpedia.org/ontology/position> <http://dbpedia.org/resource/Founder> .
Fact Checking Triple(s) and Provenance
0.63117135	http://www.wikidata.org/entity/P31c http://rdf.freebase.com/ns/organization.organization_founder <http://www.freebase.com> Most Similar Triples
0.5314715	http://rdf.freebase.com/ns/organization.organization.founders http://dbpedia.org/resource/Pythagoras <http://www.freebase.com> Most Similar Triples
0.48853794	http://www.wikidata.org/entity/P106c http://dbpedia.org/ontology/Politician <http://www.wikidata.org/> Most Similar Triples



#800  ChatGPT Triple: <http://dbpedia.org/resource/Pythagoras> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://schema.org/Person> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Pythagoras> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://schema.org/Person> <http://dbpedia.org/current> Same Triple



#801  ChatGPT Triple: <http://dbpedia.org/resource/Rigas_Feraios> <http://dbpedia.org/ontology/birthDate> "1757-01-01"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Rigas_Feraios> <http://dbpedia.org/ontology/birthDate> "1757-01-01" <http://viaf.org> Same Triple



#802  ChatGPT Triple: <http://dbpedia.org/resource/Rigas_Feraios> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Velestino> .
Fact Checking Triple(s) and Provenance
0.63616157 <http://dbpedia.org/resource/Rigas_Feraios> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Thessaly> <http://dbpedia.org/> Same Predicate - Different Object
0.49816442 <http://dbpedia.org/resource/Rigas_Feraios> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Feres,_Magnesia> <http://dbpedia.org/current> Same Predicate - Different Object
0.4006554 <http://dbpedia.org/resource/Rigas_Feraios> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Ottoman_Empire> <http://dbpedia.org/current> Same Predicate - Different Object


#803  ChatGPT Triple: <http://dbpedia.org/resource/Rigas_Feraios> <http://dbpedia.org/ontology/deathDate> "1798-06-24"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Rigas_Feraios> <http://dbpedia.org/property/deathDate> 1798-06-24 <http://dbpedia.org/current> Same Triple



#804  ChatGPT Triple: <http://dbpedia.org/resource/Rigas_Feraios> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Belgrade> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Rigas_Feraios> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Belgrade> <http://dbpedia.org/current> Same Triple



#805  ChatGPT Triple: <http://dbpedia.org/resource/Rigas_Feraios> <http://dbpedia.org/ontology/ethnicity> <http://dbpedia.org/resource/Greeks> .
Fact Checking Triple(s) and Provenance
0.94069123 <http://dbpedia.org/resource/Rigas_Feraios> <http://www.wikidata.org/entity/P172c> <http://dbpedia.org/resource/Greeks> <http://www.wikidata.org/> Same Object - Different Predicate


#806  ChatGPT Triple: <http://dbpedia.org/resource/Rigas_Feraios> <http://dbpedia.org/ontology/movement> <http://dbpedia.org/resource/Greek_Enlightenment> .
Fact Checking Triple(s) and Provenance
0.8111427	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:People_of_the_Modern_Greek_Enlightenment <http://dbpedia.org/current> Most Similar Triples
0.8046701	http://dbpedia.org/ontology/philosophicalSchool http://dbpedia.org/resource/Modern_Greek_Enlightenment <http://dbpedia.org/current> Most Similar Triples
0.76664597	http://yago-knowledge.org/resource/infobox/en/schooltradition "[[modern greek enlightenment]]" <http://yago-knowledge.org> Most Similar Triples



#807  ChatGPT Triple: <http://dbpedia.org/resource/Rigas_Feraios> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Rigas_Feraios> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://www.wikidata.org/> Same Triple



http://dbpedia.org/resource/Rigas_Feraios
#808  ChatGPT Triple: <http://dbpedia.org/resource/Rigas_Feraios> <http://dbpedia.org/ontology/notableWork> <http://dbpedia.org/resource/Thourios_(poem)> .
Fact Checking Triple(s) and Provenance
0.51247525	http://www.wikidata.org/entity/P31c http://yago-knowledge.org/resource/wikicat_Modern_Greek_poets <http://yago-knowledge.org> Most Similar Triples
0.49757624	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/WikicatModernGreekPoets <http://dbpedia.org/current> Most Similar Triples
0.49737582	http://www.wikidata.org/entity/P31c http://yago-knowledge.org/resource/wikicat_Greek_poets <http://yago-knowledge.org> Most Similar Triples



#809  ChatGPT Triple: <http://dbpedia.org/resource/Rigas_Feraios> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Writer> .
Fact Checking Triple(s) and Provenance
0.45303088 <http://dbpedia.org/resource/Rigas_Feraios> <http://purl.org/linguistics/gold/hypernym> <http://dbpedia.org/resource/Writer> <http://dbpedia.org/current> Same Object - Different Predicate


http://dbpedia.org/resource/Rigas_Feraios
#810  ChatGPT Triple: <http://dbpedia.org/resource/Rigas_Feraios> <http://dbpedia.org/ontology/religion> <http://dbpedia.org/resource/Christianity> .
Fact Checking Triple(s) and Provenance
0.5444572	http://dbpedia.org/ontology/mainInterest http://dbpedia.org/resource/Freedom_of_religion <http://dbpedia.org/current> Most Similar Triples
0.50477225	http://dbpedia.org/property/mainInterests http://dbpedia.org/resource/Freedom_of_religion <http://dbpedia.org/current> Most Similar Triples
0.43544048	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Eastern_Orthodox_Christians_from_Greece <http://dbpedia.org/current> Most Similar Triples



#811  ChatGPT Triple: <http://dbpedia.org/resource/Rigas_Feraios> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Rigas_Feraios> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> <http://dbpedia.org/current> Same Triple



#812  ChatGPT Triple: <http://dbpedia.org/resource/Rigas_Feraios> <http://www.w3.org/2000/01/rdf-schema#label> "Rigas Feraios"@en .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Rigas_Feraios> <http://www.w3.org/2000/01/rdf-schema#label> "Rigas Feraios"@en <http://dbpedia.org/current> Same Triple



#813  ChatGPT Triple: <http://dbpedia.org/resource/Socrates> <http://dbpedia.org/ontology/birthDate> "-0469"^^<http://www.w3.org/2001/XMLSchema#integer> .
Fact Checking Triple(s) and Provenance
0.91538966 <http://dbpedia.org/resource/Socrates> <http://dbpedia.org/ontology/birthDate> "-0471" <http://www.wikidata.org/> Same Predicate - Different Object
0.8931965 <http://dbpedia.org/resource/Socrates> <http://dbpedia.org/ontology/birthDate> "-0470" <http://dbpedia.org/>,<http://www.wikidata.org/> Same Predicate - Different Object
0.8105699 <http://dbpedia.org/resource/Socrates> <http://dbpedia.org/ontology/birthDate> "-470" <http://viaf.org> Same Predicate - Different Object


#814  ChatGPT Triple: <http://dbpedia.org/resource/Socrates> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Athens> .
Fact Checking Triple(s) and Provenance
0.9375988 <http://dbpedia.org/resource/Socrates> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Classical_Athens> <http://dbpedia.org/current> Same Predicate - Different Object
0.8253341 <http://dbpedia.org/resource/Socrates> <http://yago-knowledge.org/resource/wasBornIn> <http://dbpedia.org/resource/Athens> <http://yago-knowledge.org> Same Object - Different Predicate
0.7318597 <http://dbpedia.org/resource/Socrates> <http://www.wikidata.org/entity/P20c> <http://dbpedia.org/resource/Athens> <http://www.wikidata.org/> Same Object - Different Predicate


#815  ChatGPT Triple: <http://dbpedia.org/resource/Socrates> <http://dbpedia.org/ontology/deathDate> "-0399"^^<http://www.w3.org/2001/XMLSchema#integer> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Socrates> <http://dbpedia.org/ontology/deathDate> "-0399" <http://dbpedia.org/>,<http://www.wikidata.org/> Same Triple



#816  ChatGPT Triple: <http://dbpedia.org/resource/Socrates> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> .
Fact Checking Triple(s) and Provenance
0.9999999 <http://dbpedia.org/resource/Socrates> <http://dbpedia.org/property/deathPlace> Athens <http://dbpedia.org/current> Same Predicate - Different Object
0.9237668 <http://dbpedia.org/resource/Socrates> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Classical_Athens> <http://dbpedia.org/current> Same Predicate - Different Object
0.92182374 <http://dbpedia.org/resource/Socrates> <http://www.wikidata.org/entity/P20c> <http://dbpedia.org/resource/Athens> <http://www.wikidata.org/> Same Object - Different Predicate


#817  ChatGPT Triple: <http://dbpedia.org/resource/Socrates> <http://dbpedia.org/ontology/education> <http://dbpedia.org/resource/Plato> .
Fact Checking Triple(s) and Provenance
0.8904849 <http://dbpedia.org/resource/Socrates> <http://www.wikidata.org/entity/P802c> <http://dbpedia.org/resource/Plato> <http://www.wikidata.org/> Same Object - Different Predicate
0.832083 <http://dbpedia.org/resource/Socrates> <http://dbpedia.org/property/notableStudents> <http://dbpedia.org/resource/Plato> <http://dbpedia.org/current> Same Object - Different Predicate
0.7262691 <http://dbpedia.org/resource/Socrates> <http://yago-knowledge.org/resource/influences> <http://dbpedia.org/resource/Plato> <http://yago-knowledge.org> Same Object - Different Predicate


#818  ChatGPT Triple: <http://dbpedia.org/resource/Socrates> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/Aristotle> .
Fact Checking Triple(s) and Provenance
0.98383033 <http://dbpedia.org/resource/Socrates> <http://dbpedia.org/ontology/influencedBy> <http://dbpedia.org/resource/Aristotle> <http://dbpedia.org/current> Same Object - Different Predicate
0.9561652 <http://dbpedia.org/resource/Socrates> <http://yago-knowledge.org/resource/influences> <http://dbpedia.org/resource/Aristotle> <http://yago-knowledge.org> Same Object - Different Predicate
0.80490816 <http://dbpedia.org/resource/Socrates> <http://rdf.freebase.com/ns/influence.influence_node.influenced> <http://dbpedia.org/resource/Aristotle> <http://www.freebase.com> Same Object - Different Predicate


#819  ChatGPT Triple: <http://dbpedia.org/resource/Socrates> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/Plato> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Socrates> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/Plato> <http://dbpedia.org/current> Same Triple



#820  ChatGPT Triple: <http://dbpedia.org/resource/Socrates> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Ancient_Greece> .
Fact Checking Triple(s) and Provenance
0.7672374 <http://dbpedia.org/resource/Socrates> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Classical_Athens> <http://www.wikidata.org/> Same Predicate - Different Object


#821  ChatGPT Triple: <http://dbpedia.org/resource/Socrates> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Teacher> .
Fact Checking Triple(s) and Provenance
0.62604606	http://www.wikidata.org/entity/P106c http://dbpedia.org/ontology/Philosopher <http://www.wikidata.org/> Most Similar Triples
0.46917892	http://www.wikidata.org/entity/P802c http://collection.britishmuseum.org/id/person-institution/189546 <http://www.wikidata.org/> Most Similar Triples
0.46659505	http://www.wikidata.org/entity/P1066c http://dbpedia.org/resource/Socrates <http://www.wikidata.org/> Most Similar Triples



#822  ChatGPT Triple: <http://dbpedia.org/resource/Socrates> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Philosopher> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Socrates> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Philosopher> <http://dbpedia.org/current> Same Triple



#823 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Solon> <http://dbpedia.org/ontology/birthDate> "-0646"^^<http://www.w3.org/2001/XMLSchema#integer> .
Fact Checking Triple(s) and Provenance
0.94806063 <http://dbpedia.org/resource/Solon> <http://dbpedia.org/ontology/birthDate> "-0639" <http://www.wikidata.org/> Same Predicate - Different Object
0.9393537 <http://dbpedia.org/resource/Solon> <http://dbpedia.org/ontology/birthDate> "-0638" <http://dbpedia.org/> Same Predicate - Different Object
0.80392957 <http://dbpedia.org/resource/Solon> <http://dbpedia.org/ontology/birthDate> "-640-01-01" <http://viaf.org> Same Predicate - Different Object


#824  ChatGPT Triple: <http://dbpedia.org/resource/Solon> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Athens> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Solon> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Athens> <http://dbpedia.org/current> Same Triple



#825 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Solon> <http://dbpedia.org/ontology/deathDate> "-0564"^^<http://www.w3.org/2001/XMLSchema#integer> .
Fact Checking Triple(s) and Provenance
0.94319785 <http://dbpedia.org/resource/Solon> <http://dbpedia.org/ontology/deathDate> "-0558" <http://dbpedia.org/> Same Predicate - Different Object
0.93689275 <http://dbpedia.org/resource/Solon> <http://dbpedia.org/ontology/deathDate> "-0559" <http://www.wikidata.org/> Same Predicate - Different Object
0.9006262 <http://dbpedia.org/resource/Solon> <http://dbpedia.org/ontology/deathDate> "-561" <http://viaf.org> Same Predicate - Different Object


#826  ChatGPT Triple: <http://dbpedia.org/resource/Solon> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Cyprus> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Solon> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Cyprus> <http://dbpedia.org/current> Same Triple



#827 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Solon> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/Pericles> .
Fact Checking Triple(s) and Provenance
0.40359458	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Pederasty_in_ancient_Greece <http://dbpedia.org/current> Most Similar Triples
0.38970363	http://xmlns.com/foaf/0.1/depiction http://commons.wikimedia.org/wiki/Special:FilePath/Solon,_the_wise_lawgiver_of_Athens.jpg <http://dbpedia.org/current> Most Similar Triples
0.38062084	http://dbpedia.org/ontology/abstract Solon (Greek: Σόλων; c. 630 – c. 560 BC) was an Athenian statesman, constitutional lawmaker and poet. He is remembered particularly for his efforts to legislate against political, economic and moral decline in Archaic Athens. His reforms failed in the short term, yet Solon is credited with having laid the foundations for Athenian democracy. His constitutional reform also succeeded in overturning most laws established by Draco. Modern knowledge of Solon is limited by the fact that his works only survive in fragments and appear to feature interpolations by later authors and by the general paucity of documentary and archaeological evidence covering Athens in the early 6th century BC. It is recorded that he wrote poetry for pleasure, as patriotic propaganda, and in defence of his constitutional reform. Ancient authors such as Philo of Alexandria, Herodotus, and Plutarch are the main sources, but wrote about Solon long after his death. Fourth-century BC orators, such as Aeschines, tended to attribute to Solon all the laws of their own, much later times. <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Solon
#828  ChatGPT Triple: <http://dbpedia.org/resource/Solon> <http://dbpedia.org/ontology/influencedBy> <http://dbpedia.org/resource/Thales> .
Fact Checking Triple(s) and Provenance
0.2906782	http://schema.org/author http://dbpedia.org/resource/Solon <http://viaf.org> Most Similar Triples
0.2893691	http://d-nb.info/standards/elementset/gnd#firstAuthor http://dbpedia.org/resource/Solon <http://d-nb.info/> Most Similar Triples
0.28632554	http://schema.org/author http://dbpedia.org/resource/Solon <http://viaf.org> Most Similar Triples



#829  ChatGPT Triple: <http://dbpedia.org/resource/Solon> <http://dbpedia.org/ontology/knownFor> <http://dbpedia.org/resource/Solon> .
Fact Checking Triple(s) and Provenance
0.6551695 <http://dbpedia.org/resource/Solon> <http://xmlns.com/foaf/0.1/focus*> <http://dbpedia.org/resource/Solon> <http://data.bnf.fr/> Same Object - Different Predicate
0.6408655 <http://dbpedia.org/resource/Solon> <http://xmlns.com/foaf/0.1/focus> <http://dbpedia.org/resource/Solon> <http://data.bnf.fr/> Same Object - Different Predicate
0.57130075 <http://dbpedia.org/resource/Solon> <http://www.w3.org/2002/07/owl#sameAs> <http://dbpedia.org/resource/Solon> <http://bl.uk>,<http://ta.sandrart.net> Same Object - Different Predicate


http://dbpedia.org/resource/Solon
#830  ChatGPT Triple: <http://dbpedia.org/resource/Solon> <http://dbpedia.org/ontology/knownFor> <http://dbpedia.org/resource/Solonian_Constitution> .
Fact Checking Triple(s) and Provenance
0.5626062	http://rdf.freebase.com/key/wikipedia.en "athenian_statesman_solon" <http://www.freebase.com> Most Similar Triples
0.56133294	http://www.w3.org/2000/01/rdf-schema#comment Solon (Greek: Σόλων; c. 630 – c. 560 BC) was an Athenian statesman, constitutional lawmaker and poet. He is remembered particularly for his efforts to legislate against political, economic and moral decline in Archaic Athens. His reforms failed in the short term, yet Solon is credited with having laid the foundations for Athenian democracy. His constitutional reform also succeeded in overturning most laws established by Draco. <http://dbpedia.org/current> Most Similar Triples
0.55135465	http://dbpedia.org/ontology/abstract Solon (Greek: Σόλων; c. 630 – c. 560 BC) was an Athenian statesman, constitutional lawmaker and poet. He is remembered particularly for his efforts to legislate against political, economic and moral decline in Archaic Athens. His reforms failed in the short term, yet Solon is credited with having laid the foundations for Athenian democracy. His constitutional reform also succeeded in overturning most laws established by Draco. Modern knowledge of Solon is limited by the fact that his works only survive in fragments and appear to feature interpolations by later authors and by the general paucity of documentary and archaeological evidence covering Athens in the early 6th century BC. It is recorded that he wrote poetry for pleasure, as patriotic propaganda, and in defence of his constitutional reform. Ancient authors such as Philo of Alexandria, Herodotus, and Plutarch are the main sources, but wrote about Solon long after his death. Fourth-century BC orators, such as Aeschines, tended to attribute to Solon all the laws of their own, much later times. <http://dbpedia.org/current> Most Similar Triples



#831  ChatGPT Triple: <http://dbpedia.org/resource/Solon> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Ancient_Greece> .
Fact Checking Triple(s) and Provenance
0.7672374 <http://dbpedia.org/resource/Solon> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Classical_Athens> <http://www.wikidata.org/> Same Predicate - Different Object


#832  ChatGPT Triple: <http://dbpedia.org/resource/Solon> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Poet> .
Fact Checking Triple(s) and Provenance
0.7130054 <http://dbpedia.org/resource/Solon> <http://dbpedia.org/property/occupation> Statesman, lawmaker, poet <http://dbpedia.org/current> Same Predicate - Different Object
0.4465751 <http://dbpedia.org/resource/Solon> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Solon__PersonFunction__1> <http://dbpedia.org/current> Same Predicate - Different Object


#833  ChatGPT Triple: <http://dbpedia.org/resource/Solon> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Statesman> .
Fact Checking Triple(s) and Provenance
0.67494273 <http://dbpedia.org/resource/Solon> <http://purl.org/linguistics/gold/hypernym> <http://dbpedia.org/resource/Statesman> <http://dbpedia.org/current> Same Object - Different Predicate


http://dbpedia.org/resource/Solon
#834  ChatGPT Triple: <http://dbpedia.org/resource/Solon> <http://dbpedia.org/ontology/position> <http://dbpedia.org/resource/Archon> .
Fact Checking Triple(s) and Provenance
0.57685655	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Eponymous_archons <http://dbpedia.org/current> Most Similar Triples
0.2829886	http://xmlns.com/foaf/0.1/depiction http://commons.wikimedia.org/wiki/Special:FilePath/Kroisos_stake_Louvre_G197.jpg <http://dbpedia.org/current> Most Similar Triples
0.282704	http://www.wikidata.org/entity/P20c http://www.bbc.co.uk/programmes/places/athens#place <http://www.wikidata.org/> Most Similar Triples



http://dbpedia.org/resource/Solon
#835  ChatGPT Triple: <http://dbpedia.org/resource/Solon> <http://dbpedia.org/ontology/position> <http://dbpedia.org/resource/Poet_laureate> .
Fact Checking Triple(s) and Provenance
0.5803621	http://www.wikidata.org/entity/P106c http://dbpedia.org/ontology/Poet <http://www.wikidata.org/> Most Similar Triples
0.5269797	http://dbpedia.org/property/occupation Statesman, lawmaker, poet <http://dbpedia.org/current> Most Similar Triples
0.45236534	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Ancient_Greek_poets <http://dbpedia.org/current> Most Similar Triples



#836  ChatGPT Triple: <http://dbpedia.org/resource/Solon> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://schema.org/Person> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Solon> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://schema.org/Person> <http://dbpedia.org/current> Same Triple



#837  ChatGPT Triple: <http://dbpedia.org/resource/Sophocles> <http://dbpedia.org/ontology/birthDate> "-0496"^^<http://www.w3.org/2001/XMLSchema#integer> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Sophocles> <http://dbpedia.org/ontology/birthDate> "-0496" <http://dbpedia.org/> Same Triple



#838  ChatGPT Triple: <http://dbpedia.org/resource/Sophocles> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Colonus> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Sophocles> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Colonus> <http://dbpedia.org/> Same Triple



#839  ChatGPT Triple: <http://dbpedia.org/resource/Sophocles> <http://dbpedia.org/ontology/deathDate> "-0406"^^<http://www.w3.org/2001/XMLSchema#integer> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Sophocles> <http://dbpedia.org/ontology/deathDate> "-0406" <http://dbpedia.org/>,<http://www.wikidata.org/> Same Triple



#840  ChatGPT Triple: <http://dbpedia.org/resource/Sophocles> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> .
Fact Checking Triple(s) and Provenance
0.9237668 <http://dbpedia.org/resource/Sophocles> <http://dbpedia.org/property/deathPlace> <http://dbpedia.org/resource/Classical_Athens> <http://dbpedia.org/current> Same Predicate - Different Object
0.92182374 <http://dbpedia.org/resource/Sophocles> <http://www.wikidata.org/entity/P20c> <http://dbpedia.org/resource/Athens> <http://www.wikidata.org/> Same Object - Different Predicate


#841  ChatGPT Triple: <http://dbpedia.org/resource/Sophocles> <http://dbpedia.org/ontology/era> <http://dbpedia.org/resource/Golden_Age_of_Athens> .
Fact Checking Triple(s) and Provenance
0.6661289	http://dbpedia.org/property/placeOfDeath "athens" <http://dbpedia.org/> Most Similar Triples
0.6282302	http://dbpedia.org/property/deathPlace http://dbpedia.org/resource/Classical_Athens <http://dbpedia.org/current> Most Similar Triples
0.6282302	http://dbpedia.org/ontology/deathPlace http://dbpedia.org/resource/Classical_Athens <http://dbpedia.org/current> Most Similar Triples



#842  ChatGPT Triple: <http://dbpedia.org/resource/Sophocles> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/Aristotle> .
Fact Checking Triple(s) and Provenance
0.5315894 <http://dbpedia.org/resource/Aesop> <http://dbpedia.org/property/influenced*> <http://dbpedia.org/resource/Sophocles> <http://dbpedia.org/> Most Similar Triple


#843  ChatGPT Triple: <http://dbpedia.org/resource/Sophocles> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/Euripides> .
Fact Checking Triple(s) and Provenance
0.82931304 <http://dbpedia.org/resource/Sophocles> <http://rdf.freebase.com/ns/influence.influence_node.influenced> <http://dbpedia.org/resource/Euripides> <http://www.freebase.com> Same Object - Different Predicate


http://dbpedia.org/resource/Sophocles
#844  ChatGPT Triple: <http://dbpedia.org/resource/Sophocles> <http://dbpedia.org/ontology/knownFor> <http://dbpedia.org/resource/Theban_plays> .
Fact Checking Triple(s) and Provenance
0.77653134	http://rdf.freebase.com/key/wikipedia.en "the_theban_plays" <http://www.freebase.com> Most Similar Triples
0.76535213	http://rdf.freebase.com/key/wikipedia.en "theban_plays" <http://www.freebase.com> Most Similar Triples
0.7105688	http://rdf.freebase.com/key/wikipedia.en "three_theban_plays" <http://www.freebase.com> Most Similar Triples



#845  ChatGPT Triple: <http://dbpedia.org/resource/Sophocles> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Ancient_Greece> .
Fact Checking Triple(s) and Provenance
0.7672374 <http://dbpedia.org/resource/Sophocles> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Classical_Athens> <http://www.wikidata.org/> Same Predicate - Different Object


#846  ChatGPT Triple: <http://dbpedia.org/resource/Sophocles> <http://dbpedia.org/ontology/notableWork> <http://dbpedia.org/resource/Antigone> .
Fact Checking Triple(s) and Provenance
0.7429235 <http://dbpedia.org/resource/Sophocles> <http://dbpedia.org/ontology/notableWork> <http://dbpedia.org/resource/Antigone_(Sophocles_play)> <http://dbpedia.org/current> Same Predicate - Different Object
0.4341871 <http://dbpedia.org/resource/Sophocles> <http://dbpedia.org/ontology/notableWork> <http://dbpedia.org/resource/Oedipus_Rex> <http://dbpedia.org/current> Same Predicate - Different Object
0.4122722 <http://dbpedia.org/resource/Sophocles> <http://dbpedia.org/ontology/notableWork> <http://dbpedia.org/resource/Electra_(Sophocles_play)> <http://dbpedia.org/current> Same Predicate - Different Object


#847  ChatGPT Triple: <http://dbpedia.org/resource/Sophocles> <http://dbpedia.org/ontology/notableWork> <http://dbpedia.org/resource/Electra_(Sophocles)> .
Fact Checking Triple(s) and Provenance
0.92017 <http://dbpedia.org/resource/Sophocles> <http://dbpedia.org/ontology/notableWork> <http://dbpedia.org/resource/Electra_(Sophocles_play)> <http://dbpedia.org/current> Same Predicate - Different Object
0.9129235 <http://dbpedia.org/resource/Sophocles> <http://schema.org/author> <http://dbpedia.org/resource/Electra_(Sophocles)> <http://viaf.org>,<http://www.wikidata.org/> Same Object - Different Predicate
0.8467772 <http://dbpedia.org/resource/Sophocles> <http://yago-knowledge.org/resource/created> <http://dbpedia.org/resource/Electra_(Sophocles)> <http://yago-knowledge.org> Same Object - Different Predicate


#848  ChatGPT Triple: <http://dbpedia.org/resource/Sophocles> <http://dbpedia.org/ontology/notableWork> <http://dbpedia.org/resource/Oedipus_Rex> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Sophocles> <http://dbpedia.org/ontology/notableWork> <http://dbpedia.org/resource/Oedipus_Rex> <http://dbpedia.org/current> Same Triple



#849  ChatGPT Triple: <http://dbpedia.org/resource/Sophocles> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Playwright> .
Fact Checking Triple(s) and Provenance
0.49028337 <http://dbpedia.org/resource/Sophocles> <http://dbpedia.org/property/occupation> Tragedian <http://dbpedia.org/current> Same Predicate - Different Object


#850  ChatGPT Triple: <http://dbpedia.org/resource/Sophocles> <http://dbpedia.org/ontology/subject> <http://dbpedia.org/resource/Greek_tragedy> .
Fact Checking Triple(s) and Provenance
0.55318487 <http://dbpedia.org/resource/Sophocles> <http://www.wikidata.org/entity/P136> <http://dbpedia.org/resource/Greek_tragedy> <http://www.wikidata.org/> Same Object - Different Predicate


#851  ChatGPT Triple: <http://dbpedia.org/resource/Sophocles> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://schema.org/Person> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Sophocles> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://schema.org/Person> <http://dbpedia.org/current> Same Triple



#852  ChatGPT Triple: <http://dbpedia.org/resource/Stelios_Kazantzidis> <http://dbpedia.org/ontology/associatedAct> <http://dbpedia.org/resource/Giorgos_Zampetas> .
Fact Checking Triple(s) and Provenance
0.46502012 <http://dbpedia.org/resource/Stelios_Kazantzidis> <http://dbpedia.org/property/associatedActs> "marinella, kaiti grey, litsa diamandi, christos nikolopoulos." <http://dbpedia.org/> Most Similar Triple


#853  ChatGPT Triple: <http://dbpedia.org/resource/Stelios_Kazantzidis> <http://dbpedia.org/ontology/associatedAct> <http://dbpedia.org/resource/Manolis_Chiotis> .
Fact Checking Triple(s) and Provenance
0.3697706 <http://dbpedia.org/resource/Stelios_Kazantzidis> <http://dbpedia.org/property/associatedActs> "marinella, kaiti grey, litsa diamandi, christos nikolopoulos." <http://dbpedia.org/> Most Similar Triple


#854  ChatGPT Triple: <http://dbpedia.org/resource/Stelios_Kazantzidis> <http://dbpedia.org/ontology/associatedAct> <http://dbpedia.org/resource/Vassilis_Tsitsanis> .
Fact Checking Triple(s) and Provenance
0.49977267 <http://dbpedia.org/resource/Stelios_Kazantzidis> <http://dbpedia.org/property/associatedActs> "marinella, kaiti grey, litsa diamandi, christos nikolopoulos." <http://dbpedia.org/> Most Similar Triple


#855  ChatGPT Triple: <http://dbpedia.org/resource/Stelios_Kazantzidis> <http://dbpedia.org/ontology/birthDate> "1931-08-29"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Stelios_Kazantzidis> <http://dbpedia.org/property/birthDate> 1931-08-29 <http://dbpedia.org/current> Same Triple



#856  ChatGPT Triple: <http://dbpedia.org/resource/Stelios_Kazantzidis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Nea_Ionia> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Stelios_Kazantzidis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Nea_Ionia> <http://dbpedia.org/current> Same Triple



#857  ChatGPT Triple: <http://dbpedia.org/resource/Stelios_Kazantzidis> <http://dbpedia.org/ontology/deathDate> "2001-09-14"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Stelios_Kazantzidis> <http://dbpedia.org/property/deathDate> 2001-09-14 <http://dbpedia.org/current> Same Triple



#858  ChatGPT Triple: <http://dbpedia.org/resource/Stelios_Kazantzidis> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Stelios_Kazantzidis> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> <http://dbpedia.org/current> Same Triple



#859  ChatGPT Triple: <http://dbpedia.org/resource/Stelios_Kazantzidis> <http://dbpedia.org/ontology/genre> <http://dbpedia.org/resource/Rebetiko> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Stelios_Kazantzidis> <http://dbpedia.org/ontology/genre> <http://dbpedia.org/resource/Rebetiko> <http://dbpedia.org/current> Same Triple



#860  ChatGPT Triple: <http://dbpedia.org/resource/Stelios_Kazantzidis> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Stelios_Kazantzidis> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://www.wikidata.org/> Same Triple



#861  ChatGPT Triple: <http://dbpedia.org/resource/Stelios_Kazantzidis> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Singer> .
Fact Checking Triple(s) and Provenance
0.85549825 <http://dbpedia.org/resource/Stelios_Kazantzidis> <http://dbpedia.org/property/occupation> <http://dbpedia.org/resource/Singing> <http://dbpedia.org/> Same Predicate - Different Object
0.5699988 <http://dbpedia.org/resource/Stelios_Kazantzidis> <http://purl.org/linguistics/gold/hypernym> <http://dbpedia.org/resource/Singer> <http://dbpedia.org/current> Same Object - Different Predicate


#862 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Stelios_Kazantzidis> <http://dbpedia.org/ontology/recordLabel> <http://dbpedia.org/resource/Minos_EMI> .
Fact Checking Triple(s) and Provenance
0.53048277 <http://dbpedia.org/resource/Stelios_Kazantzidis> <http://dbpedia.org/ontology/recordLabel> <http://dbpedia.org/resource/Columbia_Records> <http://dbpedia.org/current> Same Predicate - Different Object


#863  ChatGPT Triple: <http://dbpedia.org/resource/Stelios_Kazantzidis> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/MusicalArtist> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Stelios_Kazantzidis> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/MusicalArtist> <http://dbpedia.org/current> Same Triple



#864  ChatGPT Triple: <http://dbpedia.org/resource/Thales> <http://dbpedia.org/ontology/birthDate> "-0624"^^<http://www.w3.org/2001/XMLSchema#integer> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Thales> <http://dbpedia.org/ontology/birthDate> "-0624" <http://dbpedia.org/> Same Triple



#865  ChatGPT Triple: <http://dbpedia.org/resource/Thales> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Miletus> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Thales> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Miletus> <http://dbpedia.org/> Same Triple



#866 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Thales> <http://dbpedia.org/ontology/deathDate> "-0545"^^<http://www.w3.org/2001/XMLSchema#integer> .
Fact Checking Triple(s) and Provenance
0.969305 <http://dbpedia.org/resource/Thales> <http://dbpedia.org/ontology/deathDate> "-0546" <http://dbpedia.org/> Same Predicate - Different Object
0.9017023 <http://dbpedia.org/resource/Thales> <http://dbpedia.org/ontology/deathDate> "-545" <http://viaf.org> Same Predicate - Different Object
0.84875834 <http://dbpedia.org/resource/Thales> <http://dbpedia.org/ontology/deathDate> "-546" <http://viaf.org> Same Predicate - Different Object


#867  ChatGPT Triple: <http://dbpedia.org/resource/Thales> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Miletus> .
Fact Checking Triple(s) and Provenance
0.7485422 <http://dbpedia.org/resource/Thales> <http://schema.org/birthPlace> <http://dbpedia.org/resource/Miletus> <http://www.wikidata.org/> Same Object - Different Predicate
0.685204 <http://dbpedia.org/resource/Thales> <http://www.wikidata.org/entity/P19> <http://dbpedia.org/resource/Miletus> <http://dbpedia.org/> Same Object - Different Predicate
0.6734941 <http://dbpedia.org/resource/Thales> <http://yago-knowledge.org/resource/wasBornIn> <http://dbpedia.org/resource/Miletus> <http://yago-knowledge.org> Same Object - Different Predicate


#868  ChatGPT Triple: <http://dbpedia.org/resource/Thales> <http://dbpedia.org/ontology/era> <http://dbpedia.org/resource/Archaic_Greece> .
Fact Checking Triple(s) and Provenance
0.46962672 <http://dbpedia.org/resource/Thales> <http://dbpedia.org/property/era> <http://dbpedia.org/resource/Pre-Socratic_philosophy> <http://dbpedia.org/> Same Predicate - Different Object


#869 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Thales> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/Anaxagoras> .
Fact Checking Triple(s) and Provenance
0.71353936 <http://dbpedia.org/resource/Thales> <http://dbpedia.org/property/influenced> <http://dbpedia.org/resource/Anaximander> <http://dbpedia.org/> Same Predicate - Different Object
0.619671 <http://dbpedia.org/resource/Thales> <http://dbpedia.org/property/influenced> <http://dbpedia.org/resource/Anaximenes_of_Miletus> <http://dbpedia.org/> Same Predicate - Different Object
0.3838256 <http://dbpedia.org/resource/Thales> <http://dbpedia.org/property/influenced> <http://dbpedia.org/resource/Pythagoras> <http://dbpedia.org/> Same Predicate - Different Object


#870  ChatGPT Triple: <http://dbpedia.org/resource/Thales> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/Anaximander> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Thales> <http://dbpedia.org/property/influenced> <http://dbpedia.org/resource/Anaximander> <http://dbpedia.org/> Same Triple



#871  ChatGPT Triple: <http://dbpedia.org/resource/Thales> <http://dbpedia.org/ontology/knownFor> <http://dbpedia.org/resource/Natural_philosophy> .
Fact Checking Triple(s) and Provenance
0.59484065	http://www.wikidata.org/entity/P31c http://dbpedia.org/ontology/Philosopher <http://dbpedia.org/> Most Similar Triples
0.59155214	http://yago-knowledge.org/resource/infobox/en/type "philosopher" <http://yago-knowledge.org> Most Similar Triples
0.57373023	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/ontology/Philosopher <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Thales
#872  ChatGPT Triple: <http://dbpedia.org/resource/Thales> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Ancient_Greece> .
Fact Checking Triple(s) and Provenance
0.6848201	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/Wikicat6th-centuryBCGreekPeople <http://dbpedia.org/current> Most Similar Triples
0.6148056	http://purl.org/dc/elements/1.1/description "ancient greek philosopher" <http://dbpedia.org/> Most Similar Triples
0.6044108	http://dbpedia.org/property/shortDescription "ancient greek philosopher" <http://dbpedia.org/> Most Similar Triples



http://dbpedia.org/resource/Thales
#873  ChatGPT Triple: <http://dbpedia.org/resource/Thales> <http://dbpedia.org/ontology/notableWork> <http://dbpedia.org/resource/Thales_theorem> .
Fact Checking Triple(s) and Provenance
0.66285217	http://rdf.freebase.com/key/wikipedia.de "thales" <http://www.freebase.com> Most Similar Triples
0.6400615	http://purl.org/dc/elements/1.1/title "thales" <http://yago-knowledge.org> Most Similar Triples
0.6400615	http://purl.org/dc/elements/1.1/title "thales" <http://sw.opencyc.org/> Most Similar Triples



http://dbpedia.org/resource/Thales
#874  ChatGPT Triple: <http://dbpedia.org/resource/Thales> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Philosopher> .
Fact Checking Triple(s) and Provenance
1.0000001	http://www.wikidata.org/entity/P106c http://dbpedia.org/ontology/Philosopher <http://www.wikidata.org/> Same Triple


http://dbpedia.org/resource/Thales
#875  ChatGPT Triple: <http://dbpedia.org/resource/Thales> <http://dbpedia.org/ontology/subject> <http://dbpedia.org/resource/Natural_philosophy> .
Fact Checking Triple(s) and Provenance
0.56051517	http://yago-knowledge.org/resource/infobox/en/schooltradition "[[ionian school (philosophy)|ionian]]/[[milesian school]], [[naturalism (philosophy)|naturalism]]" <http://yago-knowledge.org> Most Similar Triples
0.5370392	http://rdf.freebase.com/ns/user.alexander.philosophy.subject.philosophers http://dbpedia.org/resource/Thales <http://www.freebase.com> Most Similar Triples
0.53268576	http://xmlns.com/foaf/0.1/primaryTopic http://en.wikipedia.org/wiki/Thales <http://dbpedia.org/current> Most Similar Triples



#876  ChatGPT Triple: <http://dbpedia.org/resource/Thales> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://schema.org/Person> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Thales> <http://www.w3.org/2006/vcard/ns#type> <http://dbpedia.org/ontology/Person> <http://bl.uk>,<http://ta.sandrart.net>,<http://dbpedia.org/>,<http://www.wikidata.org/> Same Triple



#877  ChatGPT Triple: <http://dbpedia.org/resource/Thanasis_Veggos> <http://dbpedia.org/ontology/abstract> "Thanasis Veggos was a Greek actor and director, considered one of the most important figures of Greek comedy."@en .
Fact Checking Triple(s) and Provenance
0.67102844 <http://dbpedia.org/resource/Thanasis_Veggos> <http://dbpedia.org/ontology/abstract> Thanasis Veggos (alternatively spelt Thanassis and/or Vengos; Greek: Θανάσης Βέγγος; pronounced: Thanássis Véngos; 29 May 1927 – 3 May 2011) was a Greek actor and director born in Neo Faliro, Piraeus. He performed in around 130 films, predominantly comedies in the 1950s, 1960s, and 1970s, starring in more than 50 among them. He is considered one of the best Greek comedy actors of all time. His famous comedic catchphrase was Καλέ μου άνθρωπε ("My good man"). <http://dbpedia.org/current> Same Predicate - Different Object
0.6458707 <http://dbpedia.org/resource/Thanasis_Veggos> <http://dbpedia.org/ontology/abstract> Thanasis Veggos (Grieks: Θανάσης Βέγγος), ook wel Thanasis Vengos gespeld, (Phalerum, 29 mei 1926 - Athene, 3 mei 2011) was een Grieks acteur, regisseur en filmproducent. Thanasis Veggos was getrouwd met Asimina Vengou van 1956 tot aan zijn dood met wie hij 2 kinderen had. <http://dbpedia.org/current> Same Predicate - Different Object
0.5577736 <http://dbpedia.org/resource/Thanasis_Veggos> <http://dbpedia.org/ontology/abstract> Thanássis Véngos, (en grec moderne : Θανάσης Βέγγος), né le 26 mai 1927 à Néo Fáliro, quartier du Pirée et mort le 3 mai 2011 à Athènes, est un acteur de cinéma, de théâtre et de télévision ainsi qu'un metteur en scène grec. Il a tourné dans plus d'une centaine de films, très souvent dans des rôles comiques. <http://dbpedia.org/current> Same Predicate - Different Object


#878  ChatGPT Triple: <http://dbpedia.org/resource/Thanasis_Veggos> <http://dbpedia.org/ontology/award> <http://dbpedia.org/resource/Honorary_Academy_Award> .
Fact Checking Triple(s) and Provenance
0.36855012 <http://dbpedia.org/resource/Thanasis_Veggos> <http://dbpedia.org/ontology/award> <http://dbpedia.org/resource/Order_of_the_Phoenix_(Greece)> <http://dbpedia.org/current> Same Predicate - Different Object


#879  ChatGPT Triple: <http://dbpedia.org/resource/Thanasis_Veggos> <http://dbpedia.org/ontology/birthDate> "1927-05-29"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Thanasis_Veggos> <http://dbpedia.org/property/birthDate> 1927-05-29 <http://dbpedia.org/current> Same Triple



#880 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Thanasis_Veggos> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Thessaloniki> .
Fact Checking Triple(s) and Provenance
0.8445952 <http://dbpedia.org/resource/Thanasis_Veggos> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Greece> <http://dbpedia.org/current> Same Predicate - Different Object
0.7196661 <http://dbpedia.org/resource/Thanasis_Veggos> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Piraeus> <http://dbpedia.org/current> Same Predicate - Different Object
0.6145937 <http://dbpedia.org/resource/Thanasis_Veggos> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Phalerum> <http://dbpedia.org/> Same Predicate - Different Object


#881  ChatGPT Triple: <http://dbpedia.org/resource/Thanasis_Veggos> <http://dbpedia.org/ontology/deathDate> "2011-05-03"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Thanasis_Veggos> <http://dbpedia.org/property/deathDate> 2011-05-03 <http://dbpedia.org/current> Same Triple



#882  ChatGPT Triple: <http://dbpedia.org/resource/Thanasis_Veggos> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Attica> .
Fact Checking Triple(s) and Provenance
0.66559553 <http://dbpedia.org/resource/Thanasis_Veggos> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> <http://dbpedia.org/current> Same Predicate - Different Object
0.6291616 <http://dbpedia.org/resource/Thanasis_Veggos> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Greece> <http://dbpedia.org/current> Same Predicate - Different Object
0.61636865 <http://dbpedia.org/resource/Thanasis_Veggos> <http://dbpedia.org/property/deathPlace> Athens, Greece <http://dbpedia.org/current> Same Predicate - Different Object


#883  ChatGPT Triple: <http://dbpedia.org/resource/Thanasis_Veggos> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Thanasis_Veggos> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://www.wikidata.org/> Same Triple



#884  ChatGPT Triple: <http://dbpedia.org/resource/Thanasis_Veggos> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Actor> .
Fact Checking Triple(s) and Provenance
0.92720795 <http://dbpedia.org/resource/Thanasis_Veggos> <http://dbpedia.org/property/occupation> "actor, director" <http://dbpedia.org/> Same Predicate - Different Object
0.58100414 <http://dbpedia.org/resource/Thanasis_Veggos> <http://purl.org/linguistics/gold/hypernym> <http://dbpedia.org/resource/Actor> <http://dbpedia.org/current> Same Object - Different Predicate


#885  ChatGPT Triple: <http://dbpedia.org/resource/Thanasis_Veggos> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Director> .
Fact Checking Triple(s) and Provenance
0.99999994 <http://dbpedia.org/resource/Thanasis_Veggos> <http://dbpedia.org/property/occupation> director <http://dbpedia.org/current> Same Predicate - Different Object
0.8593075 <http://dbpedia.org/resource/Thanasis_Veggos> <http://dbpedia.org/property/occupation> "actor, director" <http://dbpedia.org/> Same Predicate - Different Object
0.75449055 <http://dbpedia.org/resource/Thanasis_Veggos> <http://dbpedia.org/property/occupation> Actor <http://dbpedia.org/current> Same Predicate - Different Object


#886  ChatGPT Triple: <http://dbpedia.org/resource/Thanasis_Veggos> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Actor> .
Fact Checking Triple(s) and Provenance
0.6956911 <http://dbpedia.org/resource/Thanasis_Veggos> <http://www.wikidata.org/entity/P106c> <http://dbpedia.org/ontology/Actor> <http://www.wikidata.org/> Same Object - Different Predicate
0.6517561 <http://dbpedia.org/resource/Thanasis_Veggos> <http://www.w3.org/2006/vcard/ns#type> <http://rdf.freebase.com/ns/film.actor> <http://www.freebase.com> Same Predicate - Different Object
0.6517148 <http://dbpedia.org/resource/Thanasis_Veggos> <http://www.w3.org/2006/vcard/ns#type> <http://yago-knowledge.org/resource/wikicat_Actors> <http://yago-knowledge.org> Same Predicate - Different Object


#887  ChatGPT Triple: <http://dbpedia.org/resource/Themistocles> <http://dbpedia.org/ontology/birthDate> "-0525"^^<http://www.w3.org/2001/XMLSchema#gYear> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Themistocles> <http://dbpedia.org/ontology/birthDate> "-0525" <http://www.wikidata.org/> Same Triple



#888  ChatGPT Triple: <http://dbpedia.org/resource/Themistocles> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Athens> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Themistocles> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Athens> <http://dbpedia.org/> Same Triple



#889  ChatGPT Triple: <http://dbpedia.org/resource/Themistocles> <http://dbpedia.org/ontology/deathDate> "-0460"^^<http://www.w3.org/2001/XMLSchema#gYear> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Themistocles> <http://dbpedia.org/ontology/deathDate> "-0460" <http://www.wikidata.org/> Same Triple



#890  ChatGPT Triple: <http://dbpedia.org/resource/Themistocles> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Magnesia_on_the_Maeander> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Themistocles> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Magnesia_on_the_Maeander> <http://dbpedia.org/current> Same Triple



#891  ChatGPT Triple: <http://dbpedia.org/resource/Themistocles> <http://dbpedia.org/ontology/field> <http://dbpedia.org/resource/Military_strategy> .
Fact Checking Triple(s) and Provenance
0.43076974	http://dbpedia.org/ontology/militaryService http://dbpedia.org/resource/Themistocles__MilitaryService__1 <http://dbpedia.org/current> Most Similar Triples
0.39681464	http://yago-knowledge.org/resource/infobox/en/type "military person" <http://yago-knowledge.org> Most Similar Triples
0.39424783	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/ontology/MilitaryPerson <http://dbpedia.org/current> Most Similar Triples



#892  ChatGPT Triple: <http://dbpedia.org/resource/Themistocles> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Ancient_Greece> .
Fact Checking Triple(s) and Provenance
0.7672374 <http://dbpedia.org/resource/Themistocles> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Classical_Athens> <http://www.wikidata.org/> Same Predicate - Different Object


#893  ChatGPT Triple: <http://dbpedia.org/resource/Themistocles> <http://dbpedia.org/ontology/notableWork> <http://dbpedia.org/resource/Battle_of_Marathon> .
Fact Checking Triple(s) and Provenance
0.7672806 <http://dbpedia.org/resource/Themistocles> <http://dbpedia.org/ontology/commander> <http://dbpedia.org/resource/Battle_of_Marathon> <http://dbpedia.org/current> Same Object - Different Predicate


#894  ChatGPT Triple: <http://dbpedia.org/resource/Themistocles> <http://dbpedia.org/ontology/notableWork> <http://dbpedia.org/resource/Battle_of_Salamis> .
Fact Checking Triple(s) and Provenance
0.78857416 <http://dbpedia.org/resource/Themistocles> <http://dbpedia.org/ontology/commander> <http://dbpedia.org/resource/Battle_of_Salamis> <http://dbpedia.org/current> Same Object - Different Predicate


#895  ChatGPT Triple: <http://dbpedia.org/resource/Themistocles> <http://dbpedia.org/ontology/notableWork> <http://dbpedia.org/resource/Battle_of_Thermopylae> .
Fact Checking Triple(s) and Provenance
0.08617125 <http://dbpedia.org/resource/Battle_of_Thermopylae> <http://rdf.freebase.com/ns/base.culturalevent.event.entity_involved*> <http://dbpedia.org/resource/Themistocles> <http://www.freebase.com> Most Similar Triple


#896  ChatGPT Triple: <http://dbpedia.org/resource/Themistocles> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Politician> .
Fact Checking Triple(s) and Provenance
0.67914635 <http://dbpedia.org/resource/Themistocles> <http://purl.org/linguistics/gold/hypernym> <http://dbpedia.org/resource/Politician> <http://dbpedia.org/current> Same Object - Different Predicate


#897  ChatGPT Triple: <http://dbpedia.org/resource/Themistocles> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Themistocles> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> <http://dbpedia.org/current> Same Triple



#898  ChatGPT Triple: <http://dbpedia.org/resource/Theodoros_Angelopoulos> <http://dbpedia.org/ontology/award> <http://dbpedia.org/resource/Lifetime_Achievement_Award> .
Fact Checking Triple(s) and Provenance
0.6874232	http://www.wikidata.org/entity/P31c http://rdf.freebase.com/ns/award.award_winner <http://www.freebase.com> Most Similar Triples
0.66149586	http://www.wikidata.org/entity/P31c http://rdf.freebase.com/ns/award.award_nominee <http://www.freebase.com> Most Similar Triples
0.64621717	http://rdf.freebase.com/ns/award.award_honor.award_winner http://dbpedia.org/resource/Theodoros_Angelopoulos <http://www.freebase.com> Most Similar Triples



http://dbpedia.org/resource/Theodoros_Angelopoulos
#899  ChatGPT Triple: <http://dbpedia.org/resource/Theodoros_Angelopoulos> <http://dbpedia.org/ontology/award> <http://dbpedia.org/resource/Palme_d'Or> .
Fact Checking Triple(s) and Provenance
0.47957414	http://www.wikidata.org/entity/P31c http://rdf.freebase.com/ns/award.award_winner <http://www.freebase.com> Most Similar Triples
0.46559525	http://www.wikidata.org/entity/P31c http://rdf.freebase.com/ns/award.award_nominee <http://www.freebase.com> Most Similar Triples
0.4552821	http://rdf.freebase.com/ns/award.award_honor.award_winner http://dbpedia.org/resource/Theodoros_Angelopoulos <http://www.freebase.com> Most Similar Triples



#900 Erroneous  ChatGPT Triple: <http://dbpedia.org/resource/Theodoros_Angelopoulos> <http://dbpedia.org/ontology/birthDate> "1935-04-20"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
0.97599924 <http://dbpedia.org/resource/Theodoros_Angelopoulos> <http://dbpedia.org/ontology/birthDate> "1935-04-17" <http://www.wikidata.org/> Same Predicate - Different Object
0.9711288 <http://dbpedia.org/resource/Theodoros_Angelopoulos> <http://dbpedia.org/ontology/birthDate> "1935-04-27" <http://viaf.org>,<http://www.wikidata.org/> Same Predicate - Different Object
0.9008572 <http://dbpedia.org/resource/Theodoros_Angelopoulos> <http://dbpedia.org/ontology/birthDate> "1936-04-17" <http://dbpedia.org/> Same Predicate - Different Object


#901  ChatGPT Triple: <http://dbpedia.org/resource/Theodoros_Angelopoulos> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Athens> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Theodoros_Angelopoulos> <http://dbpedia.org/property/birthPlace> <http://dbpedia.org/resource/Athens> <http://dbpedia.org/> Same Triple



#902  ChatGPT Triple: <http://dbpedia.org/resource/Theodoros_Angelopoulos> <http://dbpedia.org/ontology/deathDate> "2012-01-24"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Theodoros_Angelopoulos> <http://dbpedia.org/property/deathDate> "2012-01-24" <http://dbpedia.org/> Same Triple



#903  ChatGPT Triple: <http://dbpedia.org/resource/Theodoros_Angelopoulos> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Piraeus> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Theodoros_Angelopoulos> <http://dbpedia.org/property/deathPlace> <http://dbpedia.org/resource/Piraeus> <http://dbpedia.org/> Same Triple



#904  ChatGPT Triple: <http://dbpedia.org/resource/Theodoros_Angelopoulos> <http://dbpedia.org/ontology/directorOf> <http://dbpedia.org/resource/Eternity_and_a_Day> .
Fact Checking Triple(s) and Provenance
0.8491355 <http://dbpedia.org/resource/Theodoros_Angelopoulos> <http://schema.org/director> <http://dbpedia.org/resource/Eternity_and_a_Day> <http://www.wikidata.org/> Same Object - Different Predicate
0.84048796 <http://dbpedia.org/resource/Theodoros_Angelopoulos> <http://rdf.freebase.com/ns/film.director.film> <http://dbpedia.org/resource/Eternity_and_a_Day> <http://www.freebase.com> Same Object - Different Predicate
0.75216293 <http://dbpedia.org/resource/Theodoros_Angelopoulos> <http://rdf.freebase.com/ns/film.writer.film> <http://dbpedia.org/resource/Eternity_and_a_Day> <http://www.freebase.com> Same Object - Different Predicate


#905  ChatGPT Triple: <http://dbpedia.org/resource/Theodoros_Angelopoulos> <http://dbpedia.org/ontology/directorOf> <http://dbpedia.org/resource/The_Travelling_Players> .
Fact Checking Triple(s) and Provenance
0.981842 <http://dbpedia.org/resource/Theodoros_Angelopoulos> <http://dbpedia.org/ontology/director> <http://dbpedia.org/resource/The_Travelling_Players> <http://dbpedia.org/current> Same Object - Different Predicate
0.85486317 <http://dbpedia.org/resource/Theodoros_Angelopoulos> <http://rdf.freebase.com/ns/film.director.film> <http://dbpedia.org/resource/The_Travelling_Players> <http://www.freebase.com> Same Object - Different Predicate
0.83961326 <http://dbpedia.org/resource/Theodoros_Angelopoulos> <http://dbpedia.org/ontology/writer> <http://dbpedia.org/resource/The_Travelling_Players> <http://dbpedia.org/current> Same Object - Different Predicate


#906  ChatGPT Triple: <http://dbpedia.org/resource/Theodoros_Angelopoulos> <http://dbpedia.org/ontology/hasAbstract> "Theodoros Angelopoulos was a Greek filmmaker, screenwriter, and film producer. He is widely regarded as one of the most influential and acclaimed filmmakers in the history of Greek cinema, known for his poetic and lyrical style and his exploration of Greek history and identity."@en .
Fact Checking Triple(s) and Provenance
0.8213302 <http://dbpedia.org/resource/Theodoros_Angelopoulos> <http://www.w3.org/2000/01/rdf-schema#comment> "theodoros theo angelopoulos (greek: u0398u03b5u03ccu03b4u03c9u03c1u03bfu03c2 u0391u03b3u03b3u03b5u03bbu03ccu03c0u03bfu03c5u03bbu03bfu03c2) (27 april 1935 u2013 24 january 2012) was a greek filmmaker, screenwriter and film producer.an acclaimed and multi-awarded film director who dominated the greek art ufb01lm industry from 1975 on, angelopoulos is one of the most influential and widely respected filmmakers in the world. he started making films in 1967." <http://dbpedia.org/> Most Similar Triple


#907  ChatGPT Triple: <http://dbpedia.org/resource/Theodoros_Angelopoulos> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Theodoros_Angelopoulos> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://www.wikidata.org/> Same Triple



#908  ChatGPT Triple: <http://dbpedia.org/resource/Theodoros_Angelopoulos> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Film_director> .
Fact Checking Triple(s) and Provenance
0.7626897 <http://dbpedia.org/resource/Theodoros_Angelopoulos> <http://dbpedia.org/property/occupation> "film director and screenwriter" <http://dbpedia.org/> Same Predicate - Different Object


#909  ChatGPT Triple: <http://dbpedia.org/resource/Theodoros_Angelopoulos> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Theodoros_Angelopoulos> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> <http://dbpedia.org/current> Same Triple



#910  ChatGPT Triple: <http://dbpedia.org/resource/Theodoros_Kolokotronis> <http://dbpedia.org/ontology/birthDate> "1770-04-03"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Theodoros_Kolokotronis> <http://dbpedia.org/property/birthDate> 1770-04-03 <http://dbpedia.org/current> Same Triple



#911 Erroneous  ChatGPT Triple: <http://dbpedia.org/resource/Theodoros_Kolokotronis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Rizomylos> .
Fact Checking Triple(s) and Provenance
0.6066669 <http://dbpedia.org/resource/Theodoros_Kolokotronis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Morea> <http://dbpedia.org/> Same Predicate - Different Object
0.4870391 <http://dbpedia.org/resource/Theodoros_Kolokotronis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Ottoman_Empire> <http://dbpedia.org/> Same Predicate - Different Object
0.44299585 <http://dbpedia.org/resource/Theodoros_Kolokotronis> <http://dbpedia.org/property/birthPlace> Ramοvouni, Messenia, Morea Eyalet, Ottoman Empire <http://dbpedia.org/current> Same Predicate - Different Object


#912  ChatGPT Triple: <http://dbpedia.org/resource/Theodoros_Kolokotronis> <http://dbpedia.org/ontology/deathDate> "1843-02-04"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Theodoros_Kolokotronis> <http://dbpedia.org/property/deathDate> 1843-02-04 <http://dbpedia.org/current> Same Triple



#913  ChatGPT Triple: <http://dbpedia.org/resource/Theodoros_Kolokotronis> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Theodoros_Kolokotronis> <http://dbpedia.org/property/deathPlace> <http://dbpedia.org/resource/Athens> <http://dbpedia.org/current> Same Triple



#914  ChatGPT Triple: <http://dbpedia.org/resource/Theodoros_Kolokotronis> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Theodoros_Kolokotronis> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://www.wikidata.org/> Same Triple



#915 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Theodoros_Kolokotronis> <http://dbpedia.org/ontology/notableWork> <http://dbpedia.org/resource/Orlov_Revolt> .
Fact Checking Triple(s) and Provenance
0.38085544	http://www.wikidata.org/entity/P31c http://yago-knowledge.org/resource/wikicat_Greek_revolutionaries <http://yago-knowledge.org> Most Similar Triples
0.3697359	http://www.wikidata.org/entity/P31c http://yago-knowledge.org/resource/wikicat_Revolutionaries <http://yago-knowledge.org> Most Similar Triples
0.35205817	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/WikicatGreekRevolutionaries <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Theodoros_Kolokotronis
#916 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Theodoros_Kolokotronis> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Farmer> .
Fact Checking Triple(s) and Provenance
0.57299006	http://www.wikidata.org/entity/P106c http://dbpedia.org/ontology/Politician <http://www.wikidata.org/> Most Similar Triples
0.56291115	http://www.wikidata.org/entity/P106c http://dbpedia.org/resource/Soldier <http://www.wikidata.org/> Most Similar Triples
0.3959648	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/SkilledWorker110605985 <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Theodoros_Kolokotronis
#917  ChatGPT Triple: <http://dbpedia.org/resource/Theodoros_Kolokotronis> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Military_Commander> .
Fact Checking Triple(s) and Provenance
0.8030933	http://www.wikidata.org/entity/P106c http://dbpedia.org/resource/Soldier <http://www.wikidata.org/> Most Similar Triples
0.6492121	http://www.wikidata.org/entity/P31c http://dbpedia.org/ontology/MilitaryPerson <http://dbpedia.org/> Most Similar Triples
0.64860547	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/MilitaryOfficer110317007 <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Theodoros_Kolokotronis
#918  ChatGPT Triple: <http://dbpedia.org/resource/Theodoros_Kolokotronis> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Politician> .
Fact Checking Triple(s) and Provenance
1.0	http://www.wikidata.org/entity/P106c http://dbpedia.org/ontology/Politician <http://www.wikidata.org/> Most Similar Triples
0.59590286	http://www.wikidata.org/entity/P106c http://dbpedia.org/resource/Soldier <http://www.wikidata.org/> Most Similar Triples
0.5875621	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/Politician110450303 <http://dbpedia.org/current> Most Similar Triples



#919  ChatGPT Triple: <http://dbpedia.org/resource/Theodoros_Kolokotronis> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Theodoros_Kolokotronis> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Person> <http://dbpedia.org/current> Same Triple



#920  ChatGPT Triple: <http://dbpedia.org/resource/Theodoros_Zagorakis> <http://dbpedia.org/ontology/birthDate> "1971-10-27"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Theodoros_Zagorakis> <http://dbpedia.org/property/birthDate> 1971-10-27 <http://dbpedia.org/current> Same Triple



#921  ChatGPT Triple: <http://dbpedia.org/resource/Theodoros_Zagorakis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Kavala> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Theodoros_Zagorakis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Kavala> <http://dbpedia.org/current> Same Triple



#922  ChatGPT Triple: <http://dbpedia.org/resource/Theodoros_Zagorakis> <http://dbpedia.org/ontology/careerStation> <http://dbpedia.org/resource/AEK_Athens_FC> .
Fact Checking Triple(s) and Provenance
0.68865526 <http://dbpedia.org/resource/Theodoros_Zagorakis> <http://dbpedia.org/ontology/careerStation> <http://dbpedia.org/resource/Theodoros_Zagorakis__CareerStation__1> <http://dbpedia.org/current> Same Predicate - Different Object
0.6741849 <http://dbpedia.org/resource/Theodoros_Zagorakis> <http://dbpedia.org/ontology/careerStation> <http://dbpedia.org/resource/Theodoros_Zagorakis__CareerStation__2> <http://dbpedia.org/current> Same Predicate - Different Object
0.6740016 <http://dbpedia.org/resource/Theodoros_Zagorakis> <http://dbpedia.org/ontology/careerStation> <http://dbpedia.org/resource/Theodoros_Zagorakis__CareerStation__6> <http://dbpedia.org/current> Same Predicate - Different Object


#923  ChatGPT Triple: <http://dbpedia.org/resource/Theodoros_Zagorakis> <http://dbpedia.org/ontology/careerStation> <http://dbpedia.org/resource/Bologna_FC_1909> .
Fact Checking Triple(s) and Provenance
0.5840883 <http://dbpedia.org/resource/Theodoros_Zagorakis> <http://dbpedia.org/ontology/careerStation> <http://dbpedia.org/resource/Theodoros_Zagorakis__CareerStation__1> <http://dbpedia.org/current> Same Predicate - Different Object
0.5713908 <http://dbpedia.org/resource/Theodoros_Zagorakis> <http://dbpedia.org/ontology/careerStation> <http://dbpedia.org/resource/Theodoros_Zagorakis__CareerStation__5> <http://dbpedia.org/current> Same Predicate - Different Object
0.57087505 <http://dbpedia.org/resource/Theodoros_Zagorakis> <http://dbpedia.org/ontology/careerStation> <http://dbpedia.org/resource/Theodoros_Zagorakis__CareerStation__4> <http://dbpedia.org/current> Same Predicate - Different Object


#924  ChatGPT Triple: <http://dbpedia.org/resource/Theodoros_Zagorakis> <http://dbpedia.org/ontology/careerStation> <http://dbpedia.org/resource/Greece_national_football_team> .
Fact Checking Triple(s) and Provenance
0.66054034 <http://dbpedia.org/resource/Theodoros_Zagorakis> <http://yago-knowledge.org/resource/isAffiliatedTo> <http://dbpedia.org/resource/Greece_national_football_team> <http://yago-knowledge.org> Same Object - Different Predicate
0.6577623 <http://dbpedia.org/resource/Theodoros_Zagorakis> <http://dbpedia.org/property/nationalteam> <http://dbpedia.org/resource/Greece_national_football_team> <http://dbpedia.org/current> Same Object - Different Predicate
0.65524006 <http://dbpedia.org/resource/Theodoros_Zagorakis> <http://yago-knowledge.org/resource/playsFor> <http://dbpedia.org/resource/Greece_national_football_team> <http://yago-knowledge.org> Same Object - Different Predicate


#925  ChatGPT Triple: <http://dbpedia.org/resource/Theodoros_Zagorakis> <http://dbpedia.org/ontology/careerStation> <http://dbpedia.org/resource/Leicester_City_FC> .
Fact Checking Triple(s) and Provenance
0.45102882 <http://dbpedia.org/resource/Theodoros_Zagorakis> <http://dbpedia.org/ontology/careerStation> <http://dbpedia.org/resource/Theodoros_Zagorakis__CareerStation__1> <http://dbpedia.org/current> Same Predicate - Different Object
0.4412428 <http://dbpedia.org/resource/Theodoros_Zagorakis> <http://dbpedia.org/ontology/careerStation> <http://dbpedia.org/resource/Theodoros_Zagorakis__CareerStation__5> <http://dbpedia.org/current> Same Predicate - Different Object
0.43773985 <http://dbpedia.org/resource/Theodoros_Zagorakis> <http://dbpedia.org/ontology/careerStation> <http://dbpedia.org/resource/Theodoros_Zagorakis__CareerStation__2> <http://dbpedia.org/current> Same Predicate - Different Object


#926 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Theodoros_Zagorakis> <http://dbpedia.org/ontology/careerStation> <http://dbpedia.org/resource/Olympiacos_FC> .
Fact Checking Triple(s) and Provenance
0.52360713 <http://dbpedia.org/resource/Theodoros_Zagorakis> <http://dbpedia.org/ontology/careerStation> <http://dbpedia.org/resource/Theodoros_Zagorakis__CareerStation__1> <http://dbpedia.org/current> Same Predicate - Different Object
0.51317835 <http://dbpedia.org/resource/Theodoros_Zagorakis> <http://dbpedia.org/ontology/careerStation> <http://dbpedia.org/resource/Theodoros_Zagorakis__CareerStation__6> <http://dbpedia.org/current> Same Predicate - Different Object
0.51206833 <http://dbpedia.org/resource/Theodoros_Zagorakis> <http://dbpedia.org/ontology/careerStation> <http://dbpedia.org/resource/Theodoros_Zagorakis__CareerStation__2> <http://dbpedia.org/current> Same Predicate - Different Object


#927  ChatGPT Triple: <http://dbpedia.org/resource/Theodoros_Zagorakis> <http://dbpedia.org/ontology/careerStation> <http://dbpedia.org/resource/PAOK_FC> .
Fact Checking Triple(s) and Provenance
0.5774802 <http://dbpedia.org/resource/Theodoros_Zagorakis> <http://yago-knowledge.org/resource/playsFor> <http://dbpedia.org/resource/PAOK_FC> <http://yago-knowledge.org> Same Object - Different Predicate
0.56112623 <http://dbpedia.org/resource/Theodoros_Zagorakis> <http://yago-knowledge.org/resource/isAffiliatedTo> <http://dbpedia.org/resource/PAOK_FC> <http://yago-knowledge.org> Same Object - Different Predicate
0.5529288 <http://dbpedia.org/resource/Theodoros_Zagorakis> <http://dbpedia.org/property/clubs> <http://dbpedia.org/resource/PAOK_FC> <http://dbpedia.org/current> Same Object - Different Predicate


#928  ChatGPT Triple: <http://dbpedia.org/resource/Theodoros_Zagorakis> <http://dbpedia.org/ontology/club> <http://dbpedia.org/resource/AEK_Athens_FC> .
Fact Checking Triple(s) and Provenance
0.92159724 <http://dbpedia.org/resource/Theodoros_Zagorakis> <http://dbpedia.org/property/clubs> <http://dbpedia.org/resource/AEK_Athens_F.C.> <http://dbpedia.org/> Most Similar Triple
0.6578082 <http://dbpedia.org/resource/Theodoros_Zagorakis> <http://dbpedia.org/property/clubs> <http://dbpedia.org/resource/PAOK_FC> <http://dbpedia.org/> Most Similar Triple
0.5883386 <http://dbpedia.org/resource/Theodoros_Zagorakis> <http://dbpedia.org/property/clubs> <http://dbpedia.org/resource/Kavala_F.C.> <http://dbpedia.org/> Most Similar Triple


#929 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Theodoros_Zagorakis> <http://dbpedia.org/ontology/height> "1.81"^^<http://www.w3.org/2001/XMLSchema#float> .
Fact Checking Triple(s) and Provenance
0.88836336 <http://dbpedia.org/resource/Theodoros_Zagorakis> <http://dbpedia.org/ontology/height> 1.78 <http://dbpedia.org/current> Same Predicate - Different Object
0.8664135 <http://dbpedia.org/resource/Theodoros_Zagorakis> <http://dbpedia.org/property/height> 1.78 m <http://dbpedia.org/current> Same Predicate - Different Object


#930  ChatGPT Triple: <http://dbpedia.org/resource/Theodoros_Zagorakis> <http://dbpedia.org/ontology/nationalTeam> <http://dbpedia.org/resource/Greece_national_football_team> .
Fact Checking Triple(s) and Provenance
0.842914 <http://dbpedia.org/resource/Theodoros_Zagorakis> <http://dbpedia.org/property/nationalteam> <http://dbpedia.org/resource/Greece_national_football_team> <http://dbpedia.org/current> Same Object - Different Predicate
0.80792874 <http://dbpedia.org/resource/Theodoros_Zagorakis> <http://dbpedia.org/ontology/team> <http://dbpedia.org/resource/Greece_national_football_team> <http://dbpedia.org/current> Same Object - Different Predicate
0.77016217 <http://dbpedia.org/resource/Theodoros_Zagorakis> <http://dbpedia.org/property/title> <http://dbpedia.org/resource/Greece_national_football_team> <http://dbpedia.org/> Same Object - Different Predicate


#931  ChatGPT Triple: <http://dbpedia.org/resource/Theodoros_Zagorakis> <http://dbpedia.org/ontology/position> <http://dbpedia.org/resource/Midfielder> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Theodoros_Zagorakis> <http://dbpedia.org/ontology/position> <http://dbpedia.org/resource/Midfielder> <http://dbpedia.org/current> Same Triple



#932  ChatGPT Triple: <http://dbpedia.org/resource/Theodoros_Zagorakis> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/SoccerPlayer> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Theodoros_Zagorakis> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/SoccerPlayer> <http://dbpedia.org/current> Same Triple



#933 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Thucydides> <http://dbpedia.org/ontology/birthDate> "-0465"^^<http://www.w3.org/2001/XMLSchema#integer> .
Fact Checking Triple(s) and Provenance
0.88441277 <http://dbpedia.org/resource/Thucydides> <http://dbpedia.org/ontology/birthDate> "0460" <http://dbpedia.org/> Same Predicate - Different Object
0.8628603 <http://dbpedia.org/resource/Thucydides> <http://dbpedia.org/ontology/birthDate> "-460-01-01" <http://viaf.org> Same Predicate - Different Object
0.816216 <http://dbpedia.org/resource/Thucydides> <http://dbpedia.org/ontology/birthDate> "-460" <http://www.wikidata.org/> Same Predicate - Different Object


#934  ChatGPT Triple: <http://dbpedia.org/resource/Thucydides> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Alimos> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Thucydides> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Alimos> <http://dbpedia.org/current> Same Triple



#935 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Thucydides> <http://dbpedia.org/ontology/deathDate> "-0395"^^<http://www.w3.org/2001/XMLSchema#integer> .
Fact Checking Triple(s) and Provenance
0.8841789 <http://dbpedia.org/resource/Thucydides> <http://dbpedia.org/ontology/deathDate> "-0400" <http://dbpedia.org/> Same Predicate - Different Object
0.8564619 <http://dbpedia.org/resource/Thucydides> <http://dbpedia.org/ontology/deathDate> "-400" <http://viaf.org> Same Predicate - Different Object
0.84945834 <http://dbpedia.org/resource/Thucydides> <http://dbpedia.org/ontology/deathDate> "-397" <http://www.wikidata.org/> Same Predicate - Different Object


#936  ChatGPT Triple: <http://dbpedia.org/resource/Thucydides> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> .
Fact Checking Triple(s) and Provenance
0.92182374 <http://dbpedia.org/resource/Thucydides> <http://www.wikidata.org/entity/P20c> <http://dbpedia.org/resource/Athens> <http://www.wikidata.org/> Same Object - Different Predicate
0.7338046 <http://dbpedia.org/resource/Thucydides> <http://dbpedia.org/property/deathPlace> place of death unknown <http://dbpedia.org/current> Same Predicate - Different Object


#937  ChatGPT Triple: <http://dbpedia.org/resource/Thucydides> <http://dbpedia.org/ontology/era> <http://dbpedia.org/resource/Classical_Greece> .
Fact Checking Triple(s) and Provenance
0.7338056	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/WikicatClassical-eraGreekHistorians <http://dbpedia.org/current> Most Similar Triples
0.7234111	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Classical-era_Greek_historians <http://dbpedia.org/current> Most Similar Triples
0.70203626	http://www.wikidata.org/entity/P31c http://yago-knowledge.org/resource/wikicat_Classical-era_Greek_historians <http://yago-knowledge.org> Most Similar Triples



http://dbpedia.org/resource/Thucydides
#938 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Thucydides> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/Friedrich_Nietzsche> .
Fact Checking Triple(s) and Provenance
0.54331	http://dbpedia.org/ontology/influencedBy http://dbpedia.org/resource/Leo_Strauss <http://dbpedia.org/current> Most Similar Triples
0.5350199	http://dbpedia.org/ontology/influencedBy http://dbpedia.org/resource/Wilhelm_Georg_Friedrich_Roscher <http://dbpedia.org/current> Most Similar Triples
0.51717454	http://dbpedia.org/property/influences http://dbpedia.org/resource/Leo_Strauss <http://dbpedia.org/current> Most Similar Triples



#939  ChatGPT Triple: <http://dbpedia.org/resource/Thucydides> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/Niccolò_Machiavelli> .
Fact Checking Triple(s) and Provenance
0.9891211 <http://dbpedia.org/resource/Thucydides> <http://dbpedia.org/ontology/influencedBy> <http://dbpedia.org/resource/Niccolò_Machiavelli> <http://dbpedia.org/current> Same Object - Different Predicate
0.9767816 <http://dbpedia.org/resource/Thucydides> <http://dbpedia.org/property/influences> <http://dbpedia.org/resource/Niccolò_Machiavelli> <http://dbpedia.org/current> Same Object - Different Predicate


#940  ChatGPT Triple: <http://dbpedia.org/resource/Thucydides> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/Thomas_Hobbes> .
Fact Checking Triple(s) and Provenance
0.98771083 <http://dbpedia.org/resource/Thucydides> <http://dbpedia.org/ontology/influencedBy> <http://dbpedia.org/resource/Thomas_Hobbes> <http://dbpedia.org/current> Same Object - Different Predicate
0.9744576 <http://dbpedia.org/resource/Thucydides> <http://dbpedia.org/property/influences> <http://dbpedia.org/resource/Thomas_Hobbes> <http://dbpedia.org/current> Same Object - Different Predicate
0.8239571 <http://dbpedia.org/resource/Thucydides> <http://rdf.freebase.com/ns/influence.influence_node.influenced> <http://dbpedia.org/resource/Thomas_Hobbes> <http://www.freebase.com> Same Object - Different Predicate


#941 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Thucydides> <http://dbpedia.org/ontology/influencedBy> <http://dbpedia.org/resource/Herodotus> .
Fact Checking Triple(s) and Provenance
0.5573083 <http://dbpedia.org/resource/Thucydides> <http://dbpedia.org/ontology/influencedBy> <http://dbpedia.org/resource/Polybius> <http://dbpedia.org/current> Same Predicate - Different Object
0.50855154 <http://dbpedia.org/resource/Thucydides> <http://dbpedia.org/ontology/influencedBy> <http://dbpedia.org/resource/Scipione_Ammirato> <http://dbpedia.org/current> Same Predicate - Different Object
0.46602166 <http://dbpedia.org/resource/Thucydides> <http://dbpedia.org/ontology/influencedBy> <http://dbpedia.org/resource/Niccolò_Machiavelli> <http://dbpedia.org/current> Same Predicate - Different Object


#942  ChatGPT Triple: <http://dbpedia.org/resource/Thucydides> <http://dbpedia.org/ontology/knownFor> <http://dbpedia.org/resource/History_of_the_Peloponnesian_War> .
Fact Checking Triple(s) and Provenance
0.9115068 <http://dbpedia.org/resource/Thucydides> <http://dbpedia.org/ontology/author> <http://dbpedia.org/resource/History_of_the_Peloponnesian_War> <http://dbpedia.org/current> Same Object - Different Predicate
0.8502892 <http://dbpedia.org/resource/Thucydides> <http://rdf.freebase.com/ns/book.author.works_written> <http://dbpedia.org/resource/History_of_the_Peloponnesian_War> <http://www.freebase.com> Same Object - Different Predicate


#943  ChatGPT Triple: <http://dbpedia.org/resource/Thucydides> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Ancient_Greece> .
Fact Checking Triple(s) and Provenance
0.7672374 <http://dbpedia.org/resource/Thucydides> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Classical_Athens> <http://www.wikidata.org/> Same Predicate - Different Object


#944  ChatGPT Triple: <http://dbpedia.org/resource/Thucydides> <http://dbpedia.org/ontology/notableWork> <http://dbpedia.org/resource/History_of_the_Peloponnesian_War> .
Fact Checking Triple(s) and Provenance
0.92879856 <http://dbpedia.org/resource/Thucydides> <http://dbpedia.org/ontology/author> <http://dbpedia.org/resource/History_of_the_Peloponnesian_War> <http://dbpedia.org/current> Same Object - Different Predicate
0.8991249 <http://dbpedia.org/resource/Thucydides> <http://rdf.freebase.com/ns/book.author.works_written> <http://dbpedia.org/resource/History_of_the_Peloponnesian_War> <http://www.freebase.com> Same Object - Different Predicate


#945  ChatGPT Triple: <http://dbpedia.org/resource/Thucydides> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Historian> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Thucydides> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Historian> <http://dbpedia.org/current> Same Triple



#946  ChatGPT Triple: <http://dbpedia.org/resource/Thucydides> <http://dbpedia.org/ontology/subject> <http://dbpedia.org/resource/History_of_the_Peloponnesian_War> .
Fact Checking Triple(s) and Provenance
0.9185243 <http://dbpedia.org/resource/Thucydides> <http://dbpedia.org/ontology/author> <http://dbpedia.org/resource/History_of_the_Peloponnesian_War> <http://dbpedia.org/current> Same Object - Different Predicate
0.870847 <http://dbpedia.org/resource/Thucydides> <http://rdf.freebase.com/ns/book.author.works_written> <http://dbpedia.org/resource/History_of_the_Peloponnesian_War> <http://www.freebase.com> Same Object - Different Predicate


#947  ChatGPT Triple: <http://dbpedia.org/resource/Thucydides> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://schema.org/Person> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Thucydides> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://schema.org/Person> <http://dbpedia.org/current> Same Triple



#948 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Timocreon> <http://dbpedia.org/ontology/deathDate> "-460"^^<http://www.w3.org/2001/XMLSchema#gYear> .
Fact Checking Triple(s) and Provenance
0.6464669	http://d-nb.info/standards/elementset/gnd#dateOfBirthAndDeath "[v5." <http://d-nb.info/> Most Similar Triples
0.58905506	http://www.wikidata.org/entity/P569c "-500" <http://viaf.org> Most Similar Triples
0.3362316	http://d-nb.info/standards/elementset/gnd#oldAuthorityNumber "(de-588a)102408432" <http://d-nb.info/> Most Similar Triples



http://dbpedia.org/resource/Timocreon
#949  ChatGPT Triple: <http://dbpedia.org/resource/Timocreon> <http://dbpedia.org/ontology/genre> <http://dbpedia.org/resource/Elegy> .
Fact Checking Triple(s) and Provenance
0.37044924	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Epigrammatists_of_the_Greek_Anthology <http://dbpedia.org/current> Most Similar Triples
0.35313684	http://xmlns.com/foaf/spec/#term_primaryTopic http://dbpedia.org/resource/Category:Epigrammatists_of_the_Greek_Anthology <http://dbpedia.org/> Most Similar Triples
0.3440581	http://purl.org/linguistics/gold/hypernym http://dbpedia.org/resource/Poet <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Timocreon
#950  ChatGPT Triple: <http://dbpedia.org/resource/Timocreon> <http://dbpedia.org/ontology/genre> <http://dbpedia.org/resource/Epigram> .
Fact Checking Triple(s) and Provenance
0.60139734	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Epigrammatists_of_the_Greek_Anthology <http://dbpedia.org/current> Most Similar Triples
0.58189654	http://xmlns.com/foaf/spec/#term_primaryTopic http://dbpedia.org/resource/Category:Epigrammatists_of_the_Greek_Anthology <http://dbpedia.org/> Most Similar Triples
0.3958922	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Ancient_Greek_lyric_poets <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Timocreon
#951  ChatGPT Triple: <http://dbpedia.org/resource/Timocreon> <http://dbpedia.org/ontology/genre> <http://dbpedia.org/resource/Lyric_poetry> .
Fact Checking Triple(s) and Provenance
0.6359932	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Ancient_Greek_lyric_poets <http://dbpedia.org/current> Most Similar Triples
0.62343895	http://purl.org/linguistics/gold/hypernym http://dbpedia.org/resource/Poet <http://dbpedia.org/current> Most Similar Triples
0.5914533	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/WikicatAncientGreekLyricPoets <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Timocreon
#952  ChatGPT Triple: <http://dbpedia.org/resource/Timocreon> <http://dbpedia.org/ontology/genre> <http://dbpedia.org/resource/Satyr_play> .
Fact Checking Triple(s) and Provenance
0.2859918	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Ancient_Greek_lyric_poets <http://dbpedia.org/current> Most Similar Triples
0.28220972	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/WikicatAncientGreekLyricPoets <http://dbpedia.org/current> Most Similar Triples
0.27954045	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/Wikicat5th-centuryBCPoets <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Timocreon
#953 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Timocreon> <http://dbpedia.org/ontology/hasInfluenced> <http://dbpedia.org/resource/Archilochus> .
Fact Checking Triple(s) and Provenance
0.3651761	http://dbpedia.org/ontology/abstract Timocreon of Ialysus in Rhodes (Greek: Τιμοκρέων, gen.: Τιμοκρέοντος) was a Greek lyric poet who flourished about 480 BC, at the time of the Persian Wars. His poetry survives only in a very few fragments, and some claim he has received less attention from modern scholars than he deserves. He seems to have composed convivial verses for drinking parties. However, he is remembered particularly for his bitter clashes with Themistocles and Simonides over the issue of his medizing (siding with the Persian invaders), for which he had been banished from his home around the time of the Greek victory at the Battle of Salamis. He was also an athlete of some distinction and reputedly a glutton. An epitaph for him, appearing in the Palatine Anthology, was credited to his rival, Simonides: "After much drinking, much eating and much slandering, I, Timocreon of Rhodes, rest here." <http://dbpedia.org/current> Most Similar Triples
0.3576	http://rdf.freebase.com/key/wikipedia.en "timocreon_of_ialysus" <http://www.freebase.com> Most Similar Triples
0.31986558	http://www.w3.org/2000/01/rdf-schema#comment Timocreon of Ialysus in Rhodes (Greek: Τιμοκρέων, gen.: Τιμοκρέοντος) was a Greek lyric poet who flourished about 480 BC, at the time of the Persian Wars. His poetry survives only in a very few fragments, and some claim he has received less attention from modern scholars than he deserves. He seems to have composed convivial verses for drinking parties. However, he is remembered particularly for his bitter clashes with Themistocles and Simonides over the issue of his medizing (siding with the Persian invaders), for which he had been banished from his home around the time of the Greek victory at the Battle of Salamis. He was also an athlete of some distinction and reputedly a glutton. <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Timocreon
#954 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Timocreon> <http://dbpedia.org/ontology/hasInfluenced> <http://dbpedia.org/resource/Horace> .
Fact Checking Triple(s) and Provenance
0.36136982	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Epigrammatists_of_the_Greek_Anthology <http://dbpedia.org/current> Most Similar Triples
0.35202026	http://dbpedia.org/ontology/abstract Timocreon of Ialysus in Rhodes (Greek: Τιμοκρέων, gen.: Τιμοκρέοντος) was a Greek lyric poet who flourished about 480 BC, at the time of the Persian Wars. His poetry survives only in a very few fragments, and some claim he has received less attention from modern scholars than he deserves. He seems to have composed convivial verses for drinking parties. However, he is remembered particularly for his bitter clashes with Themistocles and Simonides over the issue of his medizing (siding with the Persian invaders), for which he had been banished from his home around the time of the Greek victory at the Battle of Salamis. He was also an athlete of some distinction and reputedly a glutton. An epitaph for him, appearing in the Palatine Anthology, was credited to his rival, Simonides: "After much drinking, much eating and much slandering, I, Timocreon of Rhodes, rest here." <http://dbpedia.org/current> Most Similar Triples
0.33855182	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:5th-century_BC_Greek_people <http://dbpedia.org/current> Most Similar Triples



#955  ChatGPT Triple: <http://dbpedia.org/resource/Timocreon> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Ancient_Greece> .
Fact Checking Triple(s) and Provenance
0.9021204 <http://dbpedia.org/resource/Timocreon> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://www.wikidata.org/> Same Predicate - Different Object


#956  ChatGPT Triple: <http://dbpedia.org/resource/Timocreon> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Poet> .
Fact Checking Triple(s) and Provenance
0.5861162 <http://dbpedia.org/resource/Timocreon> <http://purl.org/linguistics/gold/hypernym> <http://dbpedia.org/resource/Poet> <http://dbpedia.org/current> Same Object - Different Predicate


#957  ChatGPT Triple: <http://dbpedia.org/resource/Timocreon> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://schema.org/Person> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Timocreon> <http://www.w3.org/2006/vcard/ns#type> <http://dbpedia.org/ontology/Person> <http://www.wikidata.org/> Same Triple



#958 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Vangelis> <http://dbpedia.org/ontology/activeYearsStartYear> "1961"^^<http://www.w3.org/2001/XMLSchema#gYear> .
Fact Checking Triple(s) and Provenance
0.8403384 <http://dbpedia.org/resource/Vangelis> <http://dbpedia.org/ontology/activeYearsStartYear> 1963 <http://dbpedia.org/current> Same Predicate - Different Object


#959 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Vangelis> <http://dbpedia.org/ontology/associatedBand> <http://dbpedia.org/resource/Jon_Anderson> .
Fact Checking Triple(s) and Provenance
0.5184751 <http://dbpedia.org/resource/Vangelis> <http://dbpedia.org/ontology/associatedBand> <http://dbpedia.org/resource/Dick_Morrissey> <http://dbpedia.org/current> Same Predicate - Different Object
0.48358184 <http://dbpedia.org/resource/Vangelis> <http://dbpedia.org/ontology/associatedBand> <http://dbpedia.org/resource/F._R._David> <http://dbpedia.org/current> Same Predicate - Different Object
0.32791245 <http://dbpedia.org/resource/Vangelis> <http://dbpedia.org/ontology/associatedBand> <http://dbpedia.org/resource/Florin_Cezar_Ouatu> <http://dbpedia.org/current> Same Predicate - Different Object


#960  ChatGPT Triple: <http://dbpedia.org/resource/Vangelis> <http://dbpedia.org/ontology/associatedBand> <http://dbpedia.org/resource/Yes_(band)> .
Fact Checking Triple(s) and Provenance
0.8322246 <http://dbpedia.org/resource/Vangelis> <http://dbpedia.org/property/associatedActs> <http://dbpedia.org/resource/Yes_(band)> <http://dbpedia.org/> Same Object - Different Predicate
0.5327432 <http://dbpedia.org/resource/Vangelis> <http://dbpedia.org/ontology/associatedBand> <http://dbpedia.org/resource/F._R._David> <http://dbpedia.org/current> Same Predicate - Different Object
0.48116136 <http://dbpedia.org/resource/Vangelis> <http://dbpedia.org/ontology/associatedBand> <http://dbpedia.org/resource/Florin_Cezar_Ouatu> <http://dbpedia.org/current> Same Predicate - Different Object


#961  ChatGPT Triple: <http://dbpedia.org/resource/Vangelis> <http://dbpedia.org/ontology/birthDate> "1943-03-29"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Vangelis> <http://dbpedia.org/property/birthDate> 1943-03-29 <http://dbpedia.org/current> Same Triple



#962  ChatGPT Triple: <http://dbpedia.org/resource/Vangelis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Volos> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Vangelis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Volos> <http://dbpedia.org/> Same Triple



#963  ChatGPT Triple: <http://dbpedia.org/resource/Vangelis> <http://dbpedia.org/ontology/genre> <http://dbpedia.org/resource/Electronic_music> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Vangelis> <http://dbpedia.org/ontology/genre> <http://dbpedia.org/resource/Electronic_music> <http://dbpedia.org/current> Same Triple



#964  ChatGPT Triple: <http://dbpedia.org/resource/Vangelis> <http://dbpedia.org/ontology/genre> <http://dbpedia.org/resource/New-age_music> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Vangelis> <http://dbpedia.org/ontology/genre> <http://dbpedia.org/resource/New-age_music> <http://dbpedia.org/current> Same Triple



#965  ChatGPT Triple: <http://dbpedia.org/resource/Vangelis> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Composer> .
Fact Checking Triple(s) and Provenance
1.0 <http://dbpedia.org/resource/Vangelis> <http://www.wikidata.org/entity/P106c> <http://dbpedia.org/resource/Composer> <http://www.wikidata.org/> Same Object - Different Predicate
0.50856864 <http://dbpedia.org/resource/Vangelis> <http://purl.org/linguistics/gold/hypernym> <http://dbpedia.org/resource/Composer> <http://dbpedia.org/current> Same Object - Different Predicate


#966  ChatGPT Triple: <http://dbpedia.org/resource/Vangelis> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Musician> .
Fact Checking Triple(s) and Provenance
0.74915564 <http://dbpedia.org/resource/Vangelis> <http://dbpedia.org/property/occupation> "composer, musician, record producer, arranger" <http://dbpedia.org/> Same Predicate - Different Object
0.74248576 <http://dbpedia.org/resource/Vangelis> <http://dbpedia.org/property/occupation> Composer <http://dbpedia.org/current> Same Predicate - Different Object
0.6221926 <http://dbpedia.org/resource/Vangelis> <http://dbpedia.org/property/occupation>  <http://dbpedia.org/current> Same Predicate - Different Object


#967  ChatGPT Triple: <http://dbpedia.org/resource/Vangelis> <http://dbpedia.org/ontology/recordLabel> <http://dbpedia.org/resource/Decca_Records> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Vangelis> <http://dbpedia.org/ontology/recordLabel> <http://dbpedia.org/resource/Decca_Records> <http://dbpedia.org/current> Same Triple



#968  ChatGPT Triple: <http://dbpedia.org/resource/Vangelis> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/MusicalArtist> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Vangelis> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/MusicalArtist> <http://dbpedia.org/current> Same Triple



#969  ChatGPT Triple: <http://dbpedia.org/resource/Vassilis_Tsitsanis> <http://dbpedia.org/ontology/birthDate> "1915-01-18"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Vassilis_Tsitsanis> <http://dbpedia.org/property/birthDate> 1915-01-18 <http://dbpedia.org/current> Same Triple



#970  ChatGPT Triple: <http://dbpedia.org/resource/Vassilis_Tsitsanis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Trikala> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Vassilis_Tsitsanis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Trikala> <http://dbpedia.org/current> Same Triple



#971  ChatGPT Triple: <http://dbpedia.org/resource/Vassilis_Tsitsanis> <http://dbpedia.org/ontology/deathDate> "1984-01-18"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Vassilis_Tsitsanis> <http://dbpedia.org/property/deathDate> 1984-01-18 <http://dbpedia.org/current> Same Triple



#972 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Vassilis_Tsitsanis> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Stuttgart> .
Fact Checking Triple(s) and Provenance
0.69545877 <http://dbpedia.org/resource/Vassilis_Tsitsanis> <http://dbpedia.org/property/deathPlace> <http://dbpedia.org/resource/United_Kingdom> <http://dbpedia.org/current> Same Predicate - Different Object
0.6875894 <http://dbpedia.org/resource/Vassilis_Tsitsanis> <http://dbpedia.org/property/deathPlace> "london, uk" <http://dbpedia.org/> Same Predicate - Different Object
0.67356217 <http://dbpedia.org/resource/Vassilis_Tsitsanis> <http://dbpedia.org/property/deathPlace> <http://dbpedia.org/resource/London> <http://dbpedia.org/current> Same Predicate - Different Object


#973  ChatGPT Triple: <http://dbpedia.org/resource/Vassilis_Tsitsanis> <http://dbpedia.org/ontology/genre> <http://dbpedia.org/resource/Rebetiko> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Vassilis_Tsitsanis> <http://dbpedia.org/ontology/genre> <http://dbpedia.org/resource/Rebetiko> <http://www.wikidata.org/> Same Triple



#974  ChatGPT Triple: <http://dbpedia.org/resource/Vassilis_Tsitsanis> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Vassilis_Tsitsanis> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://www.wikidata.org/> Same Triple



#975  ChatGPT Triple: <http://dbpedia.org/resource/Vassilis_Tsitsanis> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Singer> .
Fact Checking Triple(s) and Provenance
0.77953875 <http://dbpedia.org/resource/Vassilis_Tsitsanis> <http://dbpedia.org/property/occupation> Composer, songwriter, musician, singer <http://dbpedia.org/current> Same Predicate - Different Object


#976  ChatGPT Triple: <http://dbpedia.org/resource/Vassilis_Tsitsanis> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Songwriter> .
Fact Checking Triple(s) and Provenance
0.67587936 <http://dbpedia.org/resource/Vassilis_Tsitsanis> <http://rdf.freebase.com/ns/people.person.profession> <http://dbpedia.org/resource/Songwriter> <http://www.freebase.com> Same Object - Different Predicate
0.5835345 <http://dbpedia.org/resource/Vassilis_Tsitsanis> <http://purl.org/linguistics/gold/hypernym> <http://dbpedia.org/resource/Songwriter> <http://dbpedia.org/current> Same Object - Different Predicate


#977  ChatGPT Triple: <http://dbpedia.org/resource/Yannis_Makriyannis> <http://dbpedia.org/ontology/birthDate> "1797-01-01"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Yannis_Makriyannis> <http://dbpedia.org/ontology/birthDate> "1797-01-01" <http://viaf.org> Same Triple



#978 Erroneous  ChatGPT Triple: <http://dbpedia.org/resource/Yannis_Makriyannis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Trikala> .
Fact Checking Triple(s) and Provenance
0.542323 <http://dbpedia.org/resource/Yannis_Makriyannis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Kingdom_of_Greece> <http://dbpedia.org/> Same Predicate - Different Object
0.5229203 <http://dbpedia.org/resource/Yannis_Makriyannis> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Doris_(Greece)> <http://dbpedia.org/> Same Predicate - Different Object
0.46257484 <http://dbpedia.org/resource/Yannis_Makriyannis> <http://dbpedia.org/property/birthPlace> Avoriti, Phocis, Ottoman Empire <http://dbpedia.org/current> Same Predicate - Different Object


#979  ChatGPT Triple: <http://dbpedia.org/resource/Yannis_Makriyannis> <http://dbpedia.org/ontology/deathDate> "1864-04-27"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Yannis_Makriyannis> <http://dbpedia.org/ontology/deathDate> "1864-04-27" <http://viaf.org>,<http://www.wikidata.org/> Same Triple



#980  ChatGPT Triple: <http://dbpedia.org/resource/Yannis_Makriyannis> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Athens> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Yannis_Makriyannis> <http://dbpedia.org/property/deathPlace> <http://dbpedia.org/resource/Athens> <http://dbpedia.org/current> Same Triple



#981 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Yannis_Makriyannis> <http://dbpedia.org/ontology/movement> <http://dbpedia.org/resource/Phanariotes> .
Fact Checking Triple(s) and Provenance
0.3506846	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Members_of_the_Royal_Phalanx <http://dbpedia.org/current> Most Similar Triples
0.30300516	http://dbpedia.org/ontology/battle http://dbpedia.org/resource/Battle_of_Phaleron <http://dbpedia.org/current> Most Similar Triples
0.30090111	http://dbpedia.org/property/battles http://dbpedia.org/resource/Battle_of_Phaleron <http://dbpedia.org/current> Most Similar Triples



#982  ChatGPT Triple: <http://dbpedia.org/resource/Yannis_Makriyannis> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Yannis_Makriyannis> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://www.wikidata.org/> Same Triple



http://dbpedia.org/resource/Yannis_Makriyannis
#983  ChatGPT Triple: <http://dbpedia.org/resource/Yannis_Makriyannis> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Military_personnel> .
Fact Checking Triple(s) and Provenance
0.8109877	http://www.wikidata.org/entity/P106c http://dbpedia.org/resource/Soldier <http://www.wikidata.org/> Most Similar Triples
0.68005383	http://yago-knowledge.org/resource/infobox/en/type "military person" <http://yago-knowledge.org> Most Similar Triples
0.6762122	http://www.wikidata.org/entity/P31c http://dbpedia.org/ontology/MilitaryPerson <http://dbpedia.org/> Most Similar Triples



http://dbpedia.org/resource/Yannis_Makriyannis
#984  ChatGPT Triple: <http://dbpedia.org/resource/Yannis_Makriyannis> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Politician> .
Fact Checking Triple(s) and Provenance
0.59590286	http://www.wikidata.org/entity/P106c http://dbpedia.org/resource/Soldier <http://www.wikidata.org/> Most Similar Triples
0.5875621	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/Politician110450303 <http://dbpedia.org/current> Most Similar Triples
0.51274526	http://www.wikidata.org/entity/P31c http://yago-knowledge.org/resource/wikicat_Greek_politicians <http://yago-knowledge.org> Most Similar Triples



http://dbpedia.org/resource/Yannis_Makriyannis
#985  ChatGPT Triple: <http://dbpedia.org/resource/Yannis_Makriyannis> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Writer> .
Fact Checking Triple(s) and Provenance
0.5141739	http://www.wikidata.org/entity/P106c http://dbpedia.org/resource/Soldier <http://www.wikidata.org/> Most Similar Triples
0.46942973	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/Writer110794014 <http://dbpedia.org/current> Most Similar Triples
0.43211484	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Greek_writers <http://dbpedia.org/current> Most Similar Triples



http://dbpedia.org/resource/Yannis_Makriyannis
#986 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Yannis_Makriyannis> <http://dbpedia.org/ontology/spouse> <http://dbpedia.org/resource/Penelope_Mouzaki> .
Fact Checking Triple(s) and Provenance
0.43484867	http://www.wikidata.org/entity/P734c "makryjannis" <http://viaf.org> Most Similar Triples
0.43177205	http://www.wikidata.org/entity/P734c "makrijanis" <http://viaf.org> Most Similar Triples
0.42264453	http://www.wikidata.org/entity/P734c "makrygiann\u0113s" <http://viaf.org> Most Similar Triples



#987  ChatGPT Triple: <http://dbpedia.org/resource/Yiannis_Ritsos> <http://dbpedia.org/ontology/abstract> "Giannis Ritsos was a Greek poet and writer. He was born on May 1, 1909, in Monemvasia, Greece, and died on November 11, 1990. He is considered one of the most important Greek poets of the 20th century."@en .
Fact Checking Triple(s) and Provenance
0.6502348 <http://dbpedia.org/resource/Yiannis_Ritsos> <http://dbpedia.org/ontology/abstract> Yiannis Ritsos (Greek: Γιάννης Ρίτσος; 1 May 1909 – 11 November 1990) was a Greek poet and communist and an active member of the Greek Resistance during World War II. While he disliked being regarded as a political poet, he has been called "the great poet of the Greek left". <http://dbpedia.org/current> Same Predicate - Different Object
0.64145577 <http://dbpedia.org/resource/Yiannis_Ritsos> <http://dbpedia.org/ontology/abstract> Giannis Ritsos oder Jannis Ritsos (griechisch Γιάννης Ρίτσος Yiannis Ritsos, ins Deutsche auch mit Jiannis und Yannis Ritsos transkribiert; * 1. Mai 1909 in Monemvasia; † 11. November 1990 in Athen) war ein griechischer Schriftsteller, vornehmlich Lyriker. <http://dbpedia.org/current> Same Predicate - Different Object
0.6042481 <http://dbpedia.org/resource/Yiannis_Ritsos> <http://dbpedia.org/ontology/abstract> Yánnis Rítsos (grec moderne : Γιάννης Ρίτσος), né Ioánnis Rítsos (Ιωάννης Ρίτσος) le 1er mai 1909 à Monemvasia et mort le 11 novembre 1990 à Athènes, est un poète grec. « La poésie n’a jamais le dernier motLe premier, toujours. » (Yánnis Rítsos) <http://dbpedia.org/current> Same Predicate - Different Object


#988  ChatGPT Triple: <http://dbpedia.org/resource/Yiannis_Ritsos> <http://dbpedia.org/ontology/birthDate> "1909-05-01"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Yiannis_Ritsos> <http://dbpedia.org/property/birthDate> 1909-05-01 <http://dbpedia.org/current> Same Triple



#989  ChatGPT Triple: <http://dbpedia.org/resource/Yiannis_Ritsos> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Monemvasia> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Yiannis_Ritsos> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Monemvasia> <http://dbpedia.org/current> Same Triple



#990  ChatGPT Triple: <http://dbpedia.org/resource/Yiannis_Ritsos> <http://dbpedia.org/ontology/deathDate> "1990-11-11"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Yiannis_Ritsos> <http://dbpedia.org/property/deathDate> 1990-11-11 <http://dbpedia.org/current> Same Triple



#991 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Yiannis_Ritsos> <http://dbpedia.org/ontology/influenced> <http://dbpedia.org/resource/Nikiforos_Vrettakos> .
Fact Checking Triple(s) and Provenance
0.40252298	http://www.wikidata.org/entity/P31c http://yago-knowledge.org/resource/wikicat_Greek_people <http://yago-knowledge.org> Most Similar Triples
0.3957038	http://www.wikidata.org/entity/P31c http://yago-knowledge.org/resource/wikicat_Greek_writers <http://yago-knowledge.org> Most Similar Triples
0.38498873	http://www.w3.org/1999/02/22-rdf-syntax-ns#type http://dbpedia.org/class/yago/WikicatGreekWriters <http://dbpedia.org/current> Most Similar Triples



#992  ChatGPT Triple: <http://dbpedia.org/resource/Yiannis_Ritsos> <http://dbpedia.org/ontology/movement> <http://dbpedia.org/resource/Modern_Greek_literature> .
Fact Checking Triple(s) and Provenance
0.48686233 <http://dbpedia.org/resource/Yiannis_Ritsos> <http://dbpedia.org/ontology/movement> <http://dbpedia.org/resource/En:Generation_of_the_'30s> <http://dbpedia.org/current> Same Predicate - Different Object
0.4823531 <http://dbpedia.org/resource/Yiannis_Ritsos> <http://dbpedia.org/property/movement> <http://dbpedia.org/resource/Modernism> <http://dbpedia.org/current> Same Predicate - Different Object
0.35761702 <http://dbpedia.org/resource/Yiannis_Ritsos> <http://dbpedia.org/property/movement> 30.0 <http://dbpedia.org/current> Same Predicate - Different Object


#993  ChatGPT Triple: <http://dbpedia.org/resource/Yiannis_Ritsos> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Yiannis_Ritsos> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://dbpedia.org/current> Same Triple



http://dbpedia.org/resource/Yiannis_Ritsos
#994  ChatGPT Triple: <http://dbpedia.org/resource/Yiannis_Ritsos> <http://dbpedia.org/ontology/notableWork> <http://dbpedia.org/resource/Moonlight_Sonata_(poem)> .
Fact Checking Triple(s) and Provenance
0.5027005	http://www.wikidata.org/entity/P101c http://rdf.freebase.com/ns/en.poetry <http://www.wikidata.org/> Most Similar Triples
0.39934164	http://purl.org/dc/terms/subject http://dbpedia.org/resource/Category:Struga_Poetry_Evenings_Golden_Wreath_laureates <http://dbpedia.org/current> Most Similar Triples
0.3917284	http://dbpedia.org/property/occupation http://dbpedia.org/resource/Poet <http://dbpedia.org/current> Most Similar Triples



#995  ChatGPT Triple: <http://dbpedia.org/resource/Yiannis_Ritsos> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Poet> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Yiannis_Ritsos> <http://dbpedia.org/ontology/occupation> <http://dbpedia.org/resource/Poet> <http://dbpedia.org/current> Same Triple



#996  ChatGPT Triple: <http://dbpedia.org/resource/Constantin_Carathéodory> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Scientist> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Constantin_Carathéodory> <http://www.w3.org/1999/02/22-rdf-syntax-ns#type> <http://dbpedia.org/ontology/Scientist> <http://dbpedia.org/current> Same Triple



#997  ChatGPT Triple: <http://dbpedia.org/resource/Constantin_Carathéodory> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Berlin> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Constantin_Carathéodory> <http://dbpedia.org/ontology/birthPlace> <http://dbpedia.org/resource/Berlin> <http://dbpedia.org/current> Same Triple



#998  ChatGPT Triple: <http://dbpedia.org/resource/Constantin_Carathéodory> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Munich> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Constantin_Carathéodory> <http://dbpedia.org/ontology/deathPlace> <http://dbpedia.org/resource/Munich> <http://dbpedia.org/current> Same Triple



#999 Erroneous ChatGPT Triple: <http://dbpedia.org/resource/Constantin_Carathéodory> <http://dbpedia.org/ontology/birthDate> "1873-09-23"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
0.9824352 <http://dbpedia.org/resource/Constantin_Carathéodory> <http://dbpedia.org/property/birthDate> 1873-09-13 <http://dbpedia.org/current> Same Predicate - Different Object


#1000  ChatGPT Triple: <http://dbpedia.org/resource/Constantin_Carathéodory> <http://dbpedia.org/ontology/deathDate> "1950-02-02"^^<http://www.w3.org/2001/XMLSchema#date> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Constantin_Carathéodory> <http://dbpedia.org/property/deathDate> 1950-02-02 <http://dbpedia.org/current> Same Triple



#1001  ChatGPT Triple: <http://dbpedia.org/resource/Constantin_Carathéodory> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> .
Fact Checking Triple(s) and Provenance
1.0	<http://dbpedia.org/resource/Constantin_Carathéodory> <http://dbpedia.org/ontology/nationality> <http://dbpedia.org/resource/Greece> <http://dbpedia.org/current> Same Triple



#1002  ChatGPT Triple: <http://dbpedia.org/resource/Constantin_Carathéodory> <http://dbpedia.org/ontology/field> <http://dbpedia.org/resource/Mathematician> .
Fact Checking Triple(s) and Provenance
0.6118833 <http://dbpedia.org/resource/Constantin_Carathéodory> <http://purl.org/linguistics/gold/hypernym> <http://dbpedia.org/resource/Mathematician> <http://dbpedia.org/current> Same Object - Different Predicate


Correct:406
Same Object:0
Same Predicate:371
best MatchCount:219
